Accurate identification and measurement of the precipitate area by two-stage deep neural networks in novel chromium-based alloys

The performance of advanced materials for extreme environments is underpinned by their microstructure, including the size and distribution of reinforcing phases. Chromium-based superalloys are a recently proposed alternative to conventional face-centred-cubic superalloys for high-temperature applications, such as Concentrated Solar Power, and their development requires efficient measurement of precipitate volume fraction and size distribution from electron microscopy images. Traditional fixed-threshold image processing is sensitive to background noise, generalises poorly across materials, and requires substantial manual measurement effort. To address these bottlenecks, this study proposes DT-SegNet, an end-to-end two-stage deep learning scheme based on YOLOv5 and SegFormer for object detection and segmentation in electron microscopy images. The approach combines the training efficiency of convolutional neural networks at the detection stage with the segmentation accuracy of a Vision Transformer. Numerical experiments show that DT-SegNet substantially outperforms state-of-the-art segmentation tools offered by Weka and ilastik across metrics including accuracy, precision, recall, and F1-score. The model provides a useful tool for alloy-development microstructure examinations and helps address the large datasets associated with high-throughput alloy development.

==> F1_curve.txt <==
0 0.530396044462403293
0.00100100100100100099 0.536538729499105749
0.00200200200200200198 0.542776126248114998
0.00300300300300300298 0.549224816518330883
0.00400400400400400397 0.555791184852109987
0.00500500500500500496 0.562386452884449328
0.00600600600600600595 0.56908518674867703
0.00700700700700700695 0.575871121551048692
0.00800800800800800794 0.582870787907859622
0.00900900900900900893 0.589929044660522761
0.0100100100100100099 0.597091864554510909
0.0110110110110110109 0.604361796729322776
0.0120120120120120119 0.611672653815506395
0.0130130130130130129 0.619057632565027216
0.0140140140140140139 0.626591360391171137
0.0150150150150150149 0.634197621639742692
0.0160160160160160159 0.641887783438597981
0.0170170170170170151 0.649619347591343654
0.0180180180180180179 0.657440526932309366
0.0190190190190190206 0.665353335890292663
0.0200200200200200198 0.673359770210560371
0.0210210210210210191 0.681411611139653206
0.0220220220220220218 0.689512296225230692
0.0230230230230230246 0.697669136823713343
0.0240240240240240238 0.705886724967963008
0.0250250250250250231 0.714123064312434774
0.0260260260260260258 0.72237107277197099
0.0270270270270270285 0.730636265656538386
0.0280280280280280278 0.738942329367057504
0.029029029029029027 0.746941560692494289
0.0300300300300300298 0.754663041442156124
0.0310310310310310325 0.762151639172764739
0.0320320320320320318 0.769400443777941812
0.033033033033033031 0.776414037353584274
0.0340340340340340303 0.783257468799897327
0.0350350350350350365 0.789802839422080516
0.0360360360360360357 0.796000262190780905
0.037037037037037035 0.801991693272790407
0.0380380380380380412 0.807764791842351726
0.0390390390390390404 0.813231745810462314
0.0400400400400400397 0.818323872560812404
0.041041041041041039 0.823172631249275089
0.0420420420420420382 0.827658378866491518
0.0430430430430430444 0.831886083361459083
0.0440440440440440437 0.835820681199149096
0.0450450450450450429 0.839465367121101425
0.0460460460460460491 0.842995290968620914
0.0470470470470470484 0.84637635254343746
0.0480480480480480476 0.849641086186737948
0.0490490490490490469 0.852726015154174788
0.0500500500500500461 0.85565766567708379
0.0510510510510510523 0.858466555068848503
0.0520520520520520516 0.861144664326868314
0.0530530530530530509 0.863729805125405647
0.0540540540540540571 0.866105395361389974
0.0550550550550550563 0.868365050198368404
0.0560560560560560556 0.870597547707322117
0.0570570570570570548 0.872728321460975676
0.0580580580580580541 0.874773636059200554
0.0590590590590590603 0.876606960591902906
0.0600600600600600595 0.878383435923944855
0.0610610610610610588 0.880057089016204053
0.062062062062062065 0.881625370435605848
0.0630630630630630573 0.883154467258100873
0.0640640640640640635 0.884611182438296173
0.0650650650650650697 0.885920888269553064
0.066066066066066062 0.887162380606937195
0.0670670670670670682 0.888324570186537876
0.0680680680680680605 0.889449953156020379
0.0690690690690690667 0.890490314633695323
0.0700700700700700729 0.89144363814477412
0.0710710710710710653 0.892314406225940715
0.0720720720720720714 0.893151638803771464
0.0730730730730730776 0.893948974252526063
0.07407407407407407 0.894698918692202083
0.0750750750750750762 0.895413444446087059
0.0760760760760760824 0.896139656826942743
0.0770770770770770747 0.896863247447198475
0.0780780780780780809 0.897578693021398921
0.0790790790790790732 0.898237979334180925
0.0800800800800800794 0.898884770001897038
0.0810810810810810856 0.899485219905225897
0.0820820820820820779 0.900067331946656113
0.0830830830830830841 0.900640315165524674
0.0840840840840840764 0.901186634124415686
0.0850850850850850826 0.901692497191451392
0.0860860860860860888 0.902178214968274106
0.0870870870870870811 0.902639556680424504
0.0880880880880880873 0.90305424559564651
0.0890890890890890935 0.903466431104298029
0.0900900900900900858 0.903876115719159823
0.091091091091091092 0.904285684956414482
0.0920920920920920982 0.904691719462092925
0.0930930930930930906 0.905093808892405871
0.0940940940940940967 0.905495567532907164
0.0950950950950950891 0.905897063114036838
0.0960960960960960953 0.906284694629503562
0.0970970970970971015 0.906622398320450884
0.0980980980980980938 0.906932420889439928
0.0990990990990991 0.907216623177381609
0.100100100100100092 0.907519942685203085
0.101101101101101098 0.907827805695950341
0.102102102102102105 0.908128880012006867
0.103103103103103097 0.908423916403722997
0.104104104104104103 0.908719722853953527
0.105105105105105109 0.909023745889402157
0.106106106106106102 0.909352450456502481
0.107107107107107108 0.90968764265498625
0.108108108108108114 0.910014817097444917
0.109109109109109106 0.910333971261388708
0.110110110110110113 0.910645102621038482
0.111111111111111105 0.910945563241739809
0.112112112112112111 0.911226900138536022
0.113113113113113117 0.911515824736351732
0.11411411411411411 0.911851288612093414
0.115115115115115116 0.912188959586499704
0.116116116116116108 0.912526887069681214
0.117117117117117114 0.912862490459479092
0.118118118118118121 0.913195491490780054
0.119119119119119113 0.913525891811266089
0.120120120120120119 0.913853693067370187
0.121121121121121125 0.914178896904279115
0.122122122122122118 0.914495024639357612
0.123123123123123124 0.91480127469892536
0.12412412412412413 0.915100570760620236
0.125125125125125136 0.915393094947702046
0.126126126126126115 0.915662282503820091
0.127127127127127121 0.915924626634228467
0.128128128128128127 0.916186091753162124
0.129129129129129133 0.916444266009222575
0.130130130130130139 0.916723473880760364
0.131131131131131118 0.916982562104470156
0.132132132132132124 0.917231228571972701
0.13313313313313313 0.917476788576404578
0.134134134134134136 0.917719244488391706
0.135135135135135143 0.917958598676400617
0.136136136136136121 0.918195241596354794
0.137137137137137127 0.918430119217417795
0.138138138138138133 0.918663232648182504
0.13913913913913914 0.918894582996427234
0.140140140140140146 0.919124171369117393
0.141141141141141152 0.919351998872404819
0.142142142142142131 0.919580396330592631
0.143143143143143137 0.919814463116389813
0.144144144144144143 0.920046580459900953
0.145145145145145149 0.920269492758809982
0.146146146146146155 0.920481962959845079
0.147147147147147134 0.920692992010404887
0.14814814814814814 0.920903876140650057
0.149149149149149146 0.921114615405223214
0.150150150150150152 0.921325209858740002
0.151151151151151159 0.921535659555789088
0.152152152152152165 0.921745964550932162
0.153153153153153143 0.9219561248987036
0.154154154154154149 0.922191528401854921
0.155155155155155156 0.922429340819440724
0.156156156156156162 0.922662113458186384
0.157157157157157168 0.922873379206857636
0.158158158158158146 0.923081329802690531
0.159159159159159153 0.923326884756561661
0.160160160160160159 0.923589781219884109
0.161161161161161165 0.9238700427353288
0.162162162162162171 0.924171062666456544
0.16316316316316315 0.924501280032743455
0.164164164164164156 0.924832223412077825
0.165165165165165162 0.925124817006720335
0.166166166166166168 0.925426572012535864
0.167167167167167174 0.925743673947041268
0.168168168168168153 0.926064548851578739
0.169169169169169159 0.926389043083836183
0.170170170170170165 0.926717153818018557
0.171171171171171171 0.927048878230990137
0.172172172172172178 0.927383090679907429
0.173173173173173184 0.927718754858783412
0.174174174174174162 0.928055869951555534
0.175175175175175168 0.928394435142684604
0.176176176176176175 0.928734449617154789
0.177177177177177181 0.929075912560472728
0.178178178178178187 0.929397220586115957
0.179179179179179165 0.929717628488721637
0.180180180180180172 0.930052998304009448
0.181181181181181178 0.930387449710867398
0.182182182182182184 0.930720983649147904
0.18318318318318319 0.931056151192243053
0.184184184184184196 0.931393778887215751
0.185185185185185175 0.931733864908752762
0.186186186186186181 0.932084551744317258
0.187187187187187187 0.932446738113618112
0.188188188188188193 0.932809809377726395
0.1891891891891892 0.933173765015813617
0.190190190190190178 0.933538604507392789
0.191191191191191184 0.933904327332318318
0.192192192192192191 0.934270932970785228
0.193193193193193197 0.93463370817801994
0.194194194194194203 0.934985727516471021
0.195195195195195181 0.935335657488828298
0.196196196196196188 0.935690273680745421
0.197197197197197194 0.936049571522174162
0.1981981981981982 0.936413546448472967
0.199199199199199206 0.936766432763084467
0.200200200200200185 0.937127970744914274
0.201201201201201191 0.937491151077627927
0.202202202202202197 0.937855972658047987
0.203203203203203203 0.9382224343838379
0.204204204204204209 0.938590535153500771
0.205205205205205216 0.938934886118134693
0.206206206206206194 0.939278222643624261
0.2072072072072072 0.939620349577002023
0.208208208208208206 0.939961267945651824
0.209209209209209213 0.940300978775942764
0.210210210210210219 0.940613066808497322
0.211211211211211197 0.940917796279235108
0.212212212212212203 0.941215145036859657
0.21321321321321321 0.941504176827362427
0.214214214214214216 0.941784621191119942
0.215215215215215222 0.942058237334349347
0.216216216216216228 0.942325148687385594
0.217217217217217207 0.942582175443600123
0.218218218218218213 0.9428250818858116
0.219219219219219219 0.943065441291604745
0.220220220220220225 0.943303406622643115
0.221221221221221231 0.943538560826063466
0.22222222222222221 0.943770301008830526
0.223223223223223216 0.943999752712498807
0.224224224224224222 0.944227952141817095
0.225225225225225228 0.944454900011661769
0.226226226226226235 0.94468059703643692
0.227227227227227213 0.944905043930075017
0.228228228228228219 0.945128241406037128
0.229229229229229226 0.945350190177313365
0.230230230230230232 0.94556706100686938
0.231231231231231238 0.945765411185155336
0.232232232232232216 0.945961123868828246
0.233233233233233223 0.94615446252079316
0.234234234234234229 0.946345588035149898
0.235235235235235235 0.946534502090974561
0.236236236236236241 0.946721206365858103
0.237237237237237247 0.946897558224703451
0.238238238238238226 0.947062658800257196
0.239239239239239232 0.947227122583992331
0.240240240240240238 0.947390949949370231
0.241241241241241244 0.947554141269599359
0.242242242242242251 0.947716696917635604
0.243243243243243229 0.947878102862122929
0.244244244244244235 0.948038118443284561
0.245245245245245241 0.948196744384674495
0.246246246246246248 0.948352939412369089
0.247247247247247254 0.948503918993734874
0.24824824824824826 0.948649687913964312
0.249249249249249238 0.948790250952739611
0.250250250250250272 0.948941374021555983
0.251251251251251251 0.949083317056342413
0.252252252252252229 0.949223089588165481
0.253253253253253263 0.949360692934832051
0.254254254254254242 0.949496128413204854
0.255255255255255276 0.949629397339204484
0.256256256256256254 0.949760501027809956
0.257257257257257232 0.949911320323592823
0.258258258258258266 0.950062361926892085
0.259259259259259245 0.950210518216692224
0.260260260260260279 0.950355790552583901
0.261261261261261257 0.950498180293339434
0.262262262262262236 0.950637688796913349
0.26326326326326327 0.950774317420442716
0.264264264264264248 0.950908257211696695
0.265265265265265282 0.951039792818381802
0.26626626626626626 0.95116892525400476
0.267267267267267239 0.951295655531535167
0.268268268268268273 0.951419984663405494
0.269269269269269251 0.951541913661511529
0.270270270270270285 0.951661443537212492
0.271271271271271264 0.951778575301332141
0.272272272272272242 0.951893729162591962
0.273273273273273276 0.952007511167114018
0.274274274274274255 0.952119921746027664
0.275275275275275289 0.952230961330298831
0.276276276276276267 0.952340630350730466
0.277277277277277301 0.95244892923796276
0.278278278278278279 0.952555858422472812
0.279279279279279258 0.952661418334574739
0.280280280280280292 0.952765609404420455
0.28128128128128127 0.952868432061998449
0.282282282282282304 0.952969886737135452
0.283283283283283283 0.95306997385949499
0.284284284284284261 0.953168432288634682
0.285285285285285295 0.953265103451146789
0.286286286286286273 0.953359987986878266
0.287287287287287307 0.953453086535394734
0.288288288288288286 0.953544399735981152
0.289289289289289264 0.953634065889690352
0.290290290290290298 0.953722860312008924
0.291291291291291277 0.953810783396669359
0.292292292292292311 0.953897835537200645
0.293293293293293289 0.953984017126928485
0.294294294294294267 0.954069842963034986
0.295295295295295301 0.954155554470668243
0.29629629629629628 0.954241151691190059
0.297297297297297314 0.954326634665945583
0.298298298298298292 0.954412003436262202
0.299299299299299271 0.954497258043450314
0.300300300300300305 0.954582398528803333
0.301301301301301283 0.95466742493359702
0.302302302302302317 0.954752337299090259
0.303303303303303295 0.954837135666524617
0.304304304304304329 0.954921842062378179
0.305305305305305308 0.955007550436007047
0.306306306306306286 0.955094260292092656
0.30730730730730732 0.955181971135595109
0.308308308308308299 0.955248900770941711
0.309309309309309333 0.955314739261907353
0.310310310310310311 0.95538259481180654
0.31131131131131129 0.955452466642899623
0.312312312312312323 0.955524353977817986
0.313313313313313302 0.955598256039564276
0.314314314314314336 0.95567371945624302
0.315315315315315314 0.955750611050965038
0.316316316316316293 0.955828930361182882
0.317317317317317327 0.955908676924529521
0.318318318318318305 0.955989850278818221
0.319319319319319339 0.956072449962042326
0.320320320320320318 0.956156475512375814
0.321321321321321296 0.956241926468172521
0.32232232232232233 0.95632880236796669
0.323323323323323308 0.956417102750471981
0.324324324324324342 0.956506827154582462
0.325325325325325321 0.956597995901105724
0.326326326326326299 0.956690944691832135
0.327327327327327333 0.956785672883788352
0.328328328328328312 0.95688217983428614
0.329329329329329346 0.956980464900921368
0.330330330330330324 0.957080527441574125
0.331331331331331302 0.957182366814408825
0.332332332332332336 0.957285982377873435
0.333333333333333315 0.957391373490700248
0.334334334334334349 0.957498539511904445
0.335335335335335327 0.957607479800785311
0.336336336336336306 0.957719149250842783
0.33733733733733734 0.957833660363998418
0.338338338338338318 0.957951011794357044
0.339339339339339352 0.958071202196835836
0.34034034034034033 0.958194092565114897
0.341341341341341364 0.958318906878971033
0.342342342342342343 0.958445644040465394
0.343343343343343321 0.958569875180179776
0.344344344344344355 0.958689267525711264
0.345345345345345334 0.958803820516282546
0.346346346346346368 0.958913533590596612
0.347347347347347346 0.95901840618683587
0.348348348348348325 0.959118437742662699
0.349349349349349358 0.959213627695217896
0.350350350350350337 0.959303975481121673
0.351351351351351371 0.959389480536472883
0.352352352352352349 0.95947241444600917
0.353353353353353328 0.959555722493227403
0.354354354354354362 0.959639404522605544
0.35535535535535534 0.959723438393439432
0.356356356356356374 0.95980673004220185
0.357357357357357353 0.959889279850094312
0.358358358358358331 0.95997108819809418
0.359359359359359365 0.96005215546695466
0.360360360360360343 0.960132482037204804
0.361361361361361377 0.960212068289150178
0.362362362362362356 0.960290914602872192
0.363363363363363334 0.960369021358229435
0.364364364364364368 0.960446388934856454
0.365365365365365347 0.960493905937152448
0.366366366366366381 0.960540732535145159
0.367367367367367359 0.960586869002244992
0.368368368368368393 0.960632315611738452
0.369369369369369371 0.9606770726367867
0.37037037037037035 0.960721140350426883
0.371371371371371384 0.960764519025571806
0.372372372372372362 0.960807208935009482
0.373373373373373396 0.960849210351403693
0.374374374374374375 0.960890523547294428
0.375375375375375353 0.960931148795097223
0.376376376376376387 0.960971065585369044
0.377377377377377365 0.961009938027740818
0.378378378378378399 0.961047766576661688
0.379379379379379378 0.961084551686352428
0.380380380380380356 0.961120293810804438
0.38138138138138139 0.961154993403780966
0.382382382382382369 0.961185560031503794
0.383383383383383403 0.961208332928615627
0.384384384384384381 0.96122331032951136
0.385385385385385359 0.961230490466260301
0.386386386386386393 0.961229871568604399
0.387387387387387372 0.961220496330037921
0.388388388388388406 0.961211643153651041
0.389389389389389384 0.961204204647332583
0.390390390390390363 0.961198179458769397
0.391391391391391397 0.961193566237090402
0.392392392392392375 0.961190363632865363
0.393393393393393409 0.96118237523738026
0.394394394394394388 0.96117066489834535
0.395395395395395366 0.96115756383902895
0.3963963963963964 0.961143071069671118
0.397397397397397378 0.961127185599628842
0.398398398398398412 0.961109906437374151
0.399399399399399391 0.961083901676248131
0.400400400400400369 0.961036754906189672
0.401401401401401403 0.96098483816421898
0.402402402402402382 0.960928146613250656
0.403403403403403416 0.96086440326041278
0.404404404404404394 0.960812187574366927
0.405405405405405428 0.960767170550550498
0.406406406406406406 0.960715518928783263
0.407407407407407385 0.960657231279191337
0.408408408408408419 0.960592306170401256
0.409409409409409397 0.960520742169539643
0.410410410410410431 0.960442537842232102
0.41141141141141141 0.960357625559475458
0.412412412412412388 0.960258978050660517
0.413413413413413422 0.960146583274824161
0.4144144144144144 0.960021038560492701
0.415415415415415434 0.959882950187885164
0.416416416416416413 0.959761872931754634
0.417417417417417391 0.959651472357531454
0.418418418418418425 0.959541266028986706
0.419419419419419404 0.95941002721208557
0.420420420420420438 0.959266550157626741
0.421421421421421416 0.959110987183717678
0.422422422422422394 0.958943277827875806
0.423423423423423428 0.958763179056997261
0.424424424424424407 0.9585706802834012
0.425425425425425441 0.958369672807346973
0.426426426426426419 0.958164971962493839
0.427427427427427398 0.957956577587792735
0.428428428428428432 0.957744489521991538
0.42942942942942941 0.957528707603635065
0.430430430430430444 0.95730923167106452
0.431431431431431422 0.957086061562418267
0.432432432432432456 0.956859197115630833
0.433433433433433435 0.956631729055746449
0.434434434434434413 0.956407318438956544
0.435435435435435447 0.956185967321268593
0.436436436436436426 0.955967677760584333
0.43743743743743746 0.955752451816701099
0.438438438438438438 0.955540291551314924
0.439439439439439417 0.955315269662103672
0.44044044044044045 0.955071370484165127
0.441441441441441429 0.954785616254393954
0.442442442442442463 0.954499210496423611
0.443443443443443441 0.954212153750487069
0.44444444444444442 0.953930641616959507
0.445445445445445454 0.953658037212860465
0.446446446446446432 0.953394340184224309
0.447447447447447466 0.953137034632119406
0.448448448448448445 0.952876122455862173
0.449449449449449423 0.952611599440396639
0.450450450450450457 0.952350792278693459
0.451451451451451435 0.952110636175906633
0.452452452452452469 0.951879090232339964
0.453453453453453448 0.951656160102883564
0.454454454454454426 0.951441851449496445
0.45545545545545546 0.951214639773767523
0.456456456456456439 0.950978854489449965
0.457457457457457473 0.95074832926576458
0.458458458458458451 0.95052306594147673
0.459459459459459429 0.950303066356700921
0.460460460460460463 0.950088332352902243
0.461461461461461442 0.949878865772897263
0.462462462462462476 0.949674734653981667
0.463463463463463454 0.949482966674907836
0.464464464464464433 0.949303574284632412
0.465465465465465467 0.949135960562473624
0.466466466466466445 0.948979519635907431
0.467467467467467479 0.948834261508008092
0.468468468468468457 0.948677493630535662
0.469469469469469491 0.948519698639184061
0.47047047047047047 0.948382103467394932
0.471471471471471448 0.948255914063719563
0.472472472472472482 0.94814097830934263
0.473473473473473461 0.948037356865981562
0.474474474474474495 0.947945292965917785
0.475475475475475473 0.947864797395952419
0.476476476476476452 0.947791979054888767
0.477477477477477485 0.947722022808073383
0.478478478478478464 0.947654929015503411
0.479479479479479498 0.947590698037321988
0.480480480480480476 0.947529330233818134
0.481481481481481455 0.947470825965426866
0.482482482482482489 0.947415185592729414
0.483483483483483467 0.947362409476453227
0.484484484484484501 0.947312497977471635
0.48548548548548548 0.94726545145680463
0.486486486486486458 0.947221270275618199
0.487487487487487492 0.947179954795224877
0.48848848848848847 0.947137104743632552
0.489489489489489504 0.947087318055261695
0.490490490490490483 0.947037123530847236
0.491491491491491461 0.946992639502998945
0.492492492492492495 0.94698289033949723
0.493493493493493474 0.946966674893579663
0.494494494494494508 0.946943994999502214
0.495495495495495486 0.946914852489722514
0.49649649649649652 0.946879249194901185
0.497497497497497498 0.946837186943904063
0.498498498498498477 0.946791183111757917
0.499499499499499511 0.946751237276438284
0.500500500500500545 0.946717355131490135
0.501501501501501523 0.946689542377876836
0.502502502502502502 0.94666328070809469
0.50350350350350348 0.94663423947272185
0.504504504504504458 0.946602418342170737
0.505505505505505548 0.946567816986724653
0.506506506506506526 0.946524086325549852
0.507507507507507505 0.946463197913768539
0.508508508508508483 0.946390574381932748
0.509509509509509462 0.946309789239080157
0.510510510510510551 0.946220837427655725
0.51151151151151153 0.946123713884338136
0.512512512512512508 0.946017184712649728
0.513513513513513487 0.945900151399028166
0.514514514514514465 0.945772605163598956
0.515515515515515554 0.945635494310229863
0.516516516516516533 0.945490118622727693
0.517517517517517511 0.945336472915556003
0.51851851851851849 0.945174551997200796
0.519519519519519468 0.945006573288565965
0.520520520520520558 0.944836125229099988
0.521521521521521536 0.944663207599871102
0.522522522522522515 0.944487820181866722
0.523523523523523493 0.944309962755993104
0.524524524524524471 0.94412963510307546
0.525525525525525561 0.943946837003858064
0.526526526526526539 0.943761568239003812
0.527527527527527518 0.943573828589094665
0.528528528528528496 0.943383617834631538
0.529529529529529475 0.943190935756033966
0.530530530530530564 0.942995782133640215
0.531531531531531543 0.942798156747707505
0.532532532532532521 0.942598059378411901
0.533533533533533499 0.942395489805847864
0.534534534534534478 0.942190447810028919
0.535535535535535567 0.941982933170886771
0.536536536536536546 0.94177294566827241
0.537537537537537524 0.941575584011315581
0.538538538538538503 0.941388777635494556
0.539539539539539481 0.941192069891636285
0.540540540540540571 0.940990846170626782
0.541541541541541549 0.940794236524054805
0.542542542542542527 0.940602266699081202
0.543543543543543506 0.940408891757082643
0.544544544544544484 0.940214110984407991
0.545545545545545574 0.940017923666956579
0.546546546546546552 0.939820329090179651
0.547547547547547531 0.939621326539078483
0.548548548548548509 0.939420915298205261
0.549549549549549599 0.939219094651661757
0.550550550550550577 0.93901355742235415
0.551551551551551555 0.938804291785528267
0.552552552552552534 0.93859129504527905
0.553553553553553512 0.938374564503158259
0.554554554554554602 0.938154097458171465
0.55555555555555558 0.937928593792217047
0.556556556556556559 0.937697384955731517
0.557557557557557537 0.937466814536681237
0.558558558558558516 0.937244905480638102
0.559559559559559605 0.937038038872264556
0.560560560560560583 0.936848292263786853
0.561561561561561562 0.93667565941806985
0.56256256256256254 0.936489094118911902
0.563563563563563519 0.936323107732025983
0.564564564564564608 0.936170339435298593
0.565565565565565587 0.936019716010357383
0.566566566566566565 0.935870283764459909
0.567567567567567544 0.935720737518781043
0.568568568568568522 0.935571762438696997
0.569569569569569611 0.935424571761482859
0.57057057057057059 0.935276945031039975
0.571571571571571568 0.935125290770091655
0.572572572572572547 0.934969606157105892
0.573573573573573525 0.934809888367992281
0.574574574574574615 0.934656900446808825
0.575575575575575593 0.934511218522144027
0.576576576576576572 0.934372839060397586
0.57757757757757755 0.934241758531962008
0.578578578578578528 0.934116837981047832
0.579579579579579618 0.93397798934343812
0.580580580580580596 0.933825729765006995
0.581581581581581575 0.933669101223018161
0.582582582582582553 0.933508100498905868
0.583583583583583532 0.933342724371056032
0.584584584584584621 0.933172969614801229
0.5855855855855856 0.93299883300241826
0.586586586586586578 0.932762550125323386
0.587587587587587556 0.932525428853384408
0.588588588588588535 0.932272369915681742
0.589589589589589624 0.932005443314706694
0.590590590590590603 0.931749505770811171
0.591591591591591581 0.931504573757780951
0.59259259259259256 0.931261524268140573
0.593593593593593538 0.931019337072324427
0.594594594594594628 0.93077801264872817
0.595595595595595606 0.930537551476082525
0.596596596596596584 0.930297954033453167
0.597597597597597563 0.930059220800240172
0.598598598598598541 0.929821352256179678
0.599599599599599631 0.929544735617167994
0.600600600600600609 0.929259556137377984
0.601601601601601588 0.928963949499578279
0.602602602602602566 0.928645805663241397
0.603603603603603545 0.928322814130689289
0.604604604604604634 0.927994967525626713
0.605605605605605612 0.927663081958768343
0.606606606606606591 0.927331051280233076
0.607607607607607569 0.926999539592149535
0.608608608608608659 0.926668547605174253
0.609609609609609637 0.926338076031335889
0.610610610610610616 0.925996634908817451
0.611611611611611594 0.925638650625580373
0.612612612612612573 0.925264130197210877
0.613613613613613662 0.924904120619831294
0.614614614614614641 0.92452535389783419
0.615615615615615619 0.924136422527982893
0.616616616616616597 0.92374840440282846
0.617617617617617576 0.923361300801510798
0.618618618618618665 0.922975113005268577
0.619619619619619644 0.922582230539920944
0.620620620620620622 0.922168581981301472
0.621621621621621601 0.921749153504253238
0.622622622622622579 0.921323935953285433
0.623623623623623669 0.920893825994111737
0.624624624624624647 0.920460020723468775
0.625625625625625625 0.920011749146406488
0.626626626626626604 0.919548427172341531
0.627627627627627582 0.919069802093566479
0.628628628628628672 0.918575864431150357
0.62962962962962965 0.918067744700580612
0.630630630630630629 0.917537764648126752
0.631631631631631607 0.917011359289557348
0.632632632632632586 0.916479474676520689
0.633633633633633675 0.915921907791934164
0.634634634634634653 0.915312423936322617
0.635635635635635632 0.914682975470578974
0.63663663663663661 0.914050432263613155
0.637637637637637589 0.913472551286654388
0.638638638638638678 0.91288624861043155
0.639639639639639657 0.912284556471789521
0.640640640640640635 0.911665116086816218
0.641641641641641614 0.911023370556493961
0.642642642642642592 0.910348570515255195
0.643643643643643681 0.909668363506065059
0.64464464464464466 0.90898274438800164
0.645645645645645638 0.908291708013872601
0.646646646646646617 0.907595249230206846
0.647647647647647595 0.906891984898341885
0.648648648648648685 0.906181895572991558
0.649649649649649663 0.905464973897326608
0.650650650650650642 0.904790425660269015
0.65165165165165162 0.904142963113753639
0.652652652652652598 0.90351205048078409
0.653653653653653688 0.902899776258365705
0.654654654654654666 0.902288445548266038
0.655655655655655645 0.901675741926175167
0.656656656656656623 0.901005983772616648
0.657657657657657602 0.900331444976260942
0.658658658658658691 0.899652117360629
0.65965965965965967 0.89896338656285435
0.660660660660660648 0.898254391033259769
0.661661661661661626 0.897538361067376389
0.662662662662662605 0.8968152017367369
0.663663663663663694 0.896074606815141728
0.664664664664664673 0.895290137848022471
0.665665665665665651 0.894488829056643731
0.66666666666666663 0.893619949153193427
0.667667667667667608 0.892686366454841007
0.668668668668668698 0.891741117975193509
0.669669669669669676 0.890787390441144411
0.670670670670670654 0.889803677472565724
0.671671671671671633 0.888840115934012243
0.672672672672672611 0.887881719149631099
0.673673673673673701 0.88692849577339139
0.674674674674674679 0.885979548637546577
0.675675675675675658 0.885033680142813362
0.676676676676676636 0.884083019817142213
0.677677677677677726 0.883117586207816219
0.678678678678678704 0.88214034759041926
0.679679679679679682 0.881154241795276461
0.680680680680680661 0.880166144620938784
0.681681681681681639 0.87920381049955254
0.682682682682682729 0.878250844271473818
0.683683683683683707 0.87731427887723068
0.684684684684684686 0.876367773180060095
0.685685685685685664 0.875440414288171542
0.686686686686686643 0.874514114510382301
0.687687687687687732 0.873579254557012463
0.68868868868868871 0.872566079094185265
0.689689689689689689 0.871456375687358009
0.690690690690690667 0.870334495834151234
0.691691691691691646 0.869207567252073932
0.692692692692692735 0.868045714023311654
0.693693693693693714 0.866891875504053111
0.694694694694694692 0.865700743300455211
0.695695695695695671 0.864476569321524169
0.696696696696696649 0.863147148443582757
0.697697697697697738 0.861808247157833329
0.698698698698698717 0.860426071348551869
0.699699699699699695 0.85903605655246007
0.700700700700700674 0.857638185233074557
0.701701701701701652 0.856145310043403551
0.702702702702702742 0.85460909063006929
0.70370370370370372 0.853061675749064108
0.704704704704704699 0.851513089161428871
0.705705705705705677 0.849963329337788065
0.706706706706706655 0.848404974133271539
0.707707707707707745 0.846888070645905433
0.708708708708708723 0.84535196165953197
0.709709709709709702 0.843804955438666404
0.71071071071071068 0.842252628631077083
0.711711711711711659 0.840674184379711198
0.712712712712712748 0.839050597841970336
0.713713713713713727 0.837360361740451919
0.714714714714714705 0.835639461616281443
0.715715715715715683 0.83392586371572186
0.716716716716716662 0.832160208736079987
0.717717717717717751 0.830449239186551669
0.71871871871871873 0.828743116543065206
0.719719719719719708 0.826973784085631602
0.720720720720720687 0.825200938431739583
0.721721721721721665 0.823450454539780163
0.722722722722722755 0.821680066191377789
0.723723723723723733 0.819863205314481425
0.724724724724724711 0.817950793944000831
0.72572572572572569 0.815989462301373814
0.726726726726726668 0.813940408018469785
0.727727727727727758 0.811884216387369406
0.728728728728728736 0.809787896223996162
0.729729729729729715 0.807686752248218065
0.730730730730730693 0.805569044395323397
0.731731731731731672 0.80342142539439021
0.732732732732732761 0.801213961359430682
0.73373373373373374 0.79898740013070102
0.734734734734734718 0.796724839158143405
0.735735735735735696 0.794381289063705531
0.736736736736736786 0.79203334520488089
0.737737737737737764 0.78967450697706365
0.738738738738738743 0.787163806229688068
0.739739739739739721 0.784650600627131656
0.7407407407407407 0.782192459339248636
0.741741741741741789 0.779648187985782504
0.742742742742742768 0.777100488866185657
0.743743743743743746 0.77458931788679608
0.744744744744744724 0.772082687865990103
0.745745745745745703 0.769427074045673232
0.746746746746746792 0.766681761536469164
0.747747747747747771 0.763966466429432889
0.748748748748748749 0.76105879140785837
0.749749749749749728 0.758141966681439405
0.750750750750750706 0.755216489445829087
0.751751751751751796 0.752247143601932899
0.752752752752752774 0.74933930908904367
0.753753753753753752 0.746401752645415639
0.754754754754754731 0.743380245976591914
0.755755755755755709 0.740318961292501188
0.756756756756756799 0.737174102007789989
0.757757757757757777 0.733953905867016587
0.758758758758758756 0.730708477214451202
0.759759759759759734 0.727371495946555147
0.760760760760760713 0.724010223188262358
0.761761761761761802 0.720573122690859158
0.76276276276276278 0.717135521751058103
0.763763763763763759 0.71372773786217536
0.764764764764764737 0.710374925796076306
0.765765765765765716 0.706909453610606198
0.766766766766766805 0.703337403873973255
0.767767767767767784 0.699702073519230305
0.768768768768768762 0.695958170142090937
0.769769769769769741 0.692143196688621121
0.770770770770770719 0.688200316645500743
0.771771771771771808 0.684103213162336576
0.772772772772772787 0.679940626864216413
0.773773773773773765 0.67576420697869144
0.774774774774774744 0.671610304185591533
0.775775775775775722 0.667350141775673977
0.776776776776776812 0.663014138616918047
0.77777777777777779 0.65860929810830704
0.778778778778778769 0.654104454759571574
0.779779779779779747 0.649448261467357235
0.780780780780780725 0.644615486852264219
0.781781781781781815 0.639732405962014861
0.782782782782782793 0.634785601552792178
0.783783783783783772 0.629785985860897624
0.78478478478478475 0.624705245056761616
0.785785785785785729 0.61949986209283181
0.786786786786786818 0.614345668630609576
0.787787787787787797 0.609117760905262928
0.788788788788788775 0.603769838558396943
0.789789789789789753 0.598481941110601712
0.790790790790790732 0.593112647509236535
0.791791791791791821 0.587372341107775364
0.7927927927927928 0.581586628099450609
0.793793793793793778 0.575774422427865917
0.794794794794794757 0.569925093153675233
0.795795795795795735 0.563999025976497537
0.796796796796796825 0.558190064629265237
0.797797797797797803 0.55241774202023286
0.798798798798798781 0.546541330318072838
0.79979979979979976 0.540742483564688237
0.800800800800800738 0.534665384222412277
0.801801801801801828 0.528391959589872839
0.802802802802802806 0.522144831297392864
0.803803803803803785 0.515865460402793463
0.804804804804804763 0.509495557397405596
0.805805805805805853 0.502989390523004398
0.806806806806806831 0.496373356004557897
0.807807807807807809 0.489760220212566211
0.808808808808808788 0.483017481814268956
0.809809809809809766 0.476224430680901756
0.810810810810810856 0.469467809347115239
0.811811811811811834 0.462445740740265121
0.812812812812812813 0.455402434073954698
0.813813813813813791 0.448298936169681972
0.81481481481481477 0.440924334998876621
0.815815815815815859 0.433439166023994793
0.816816816816816837 0.426012309161647229
0.817817817817817816 0.418394012706750473
0.818818818818818794 0.410675198417785214
0.819819819819819773 0.403025636086731032
0.820820820820820862 0.395467095176518679
0.821821821821821841 0.388003191070125653
0.822822822822822819 0.380658028308713869
0.823823823823823798 0.373299338094174649
0.824824824824824776 0.365873441508989372
0.825825825825825866 0.358437651125072421
0.826826826826826844 0.351169246272202473
0.827827827827827822 0.343857388345275128
0.828828828828828801 0.336438056284193654
0.829829829829829779 0.329018357000935957
0.830830830830830869 0.321790424718908119
0.831831831831831847 0.314741442709617403
0.832832832832832826 0.307753919751934335
0.833833833833833804 0.300835809729098069
0.834834834834834782 0.293981298803624891
0.835835835835835872 0.287142815117589156
0.83683683683683685 0.280267218637360649
0.837837837837837829 0.273388088855607447
0.838838838838838807 0.266458702207905795
0.839839839839839786 0.259446333595040046
0.840840840840840875 0.252419194658166313
0.841841841841841854 0.245448514468949691
0.842842842842842832 0.238879190244367934
0.843843843843843811 0.232449400949524154
0.844844844844844789 0.22605273587430097
0.845845845845845878 0.219694277288956047
0.846846846846846857 0.213347657236606758
0.847847847847847835 0.207010559678758782
0.848848848848848814 0.200719256121886125
0.849849849849849792 0.194486531751347808
0.850850850850850882 0.188338374880399284
0.85185185185185186 0.182482452631955117
0.852852852852852839 0.176801028826549134
0.853853853853853817 0.171106603507615473
0.854854854854854795 0.165461651650839398
0.855855855855855885 0.159952287814962929
0.856856856856856863 0.154661022169684775
0.857857857857857842 0.149517287480200906
0.85885885885885882 0.144452115166571027
0.859859859859859799 0.139599509036079567
0.860860860860860888 0.134834887551244148
0.861861861861861867 0.130143609433835628
0.862862862862862845 0.125723628297430834
0.863863863863863823 0.12137540260378718
0.864864864864864913 0.116971923338493725
0.865865865865865891 0.112630765602228608
0.86686686686686687 0.108309089599985128
0.867867867867867848 0.104047876217437468
0.868868868868868827 0.100101641662049712
0.869869869869869916 0.096368446853781875
0.870870870870870895 0.0926676339524444559
0.871871871871871873 0.088970925480522739
0.872872872872872851 0.0853356774843226223
0.87387387387387383 0.0816201753159838117
0.874874874874874919 0.0780049727114378311
0.875875875875875898 0.0744970921536135949
0.876876876876876876 0.0710294420597506054
0.877877877877877855 0.0676026013744727983
0.878878878878878833 0.0643503632166775308
0.879879879879879923 0.0613685512219627818
0.880880880880880901 0.0585085173792728452
0.881881881881881879 0.0556724554472082106
0.882882882882882858 0.0528603970594555758
0.883883883883883836 0.0500723739123593581
0.884884884884884926 0.0473203295592541651
0.885885885885885904 0.044629111653271103
0.886886886886886883 0.0420243013198821416
0.887887887887887861 0.03961243750119392
0.88888888888888884 0.0372756460738798007
0.889889889889889929 0.0351061101030352499
0.890890890890890907 0.0331754944863607848
0.891891891891891886 0.0313692691417694625
0.892892892892892864 0.0296780314377653801
0.893893893893893843 0.0280089204087365928
0.894894894894894932 0.0263619621645195534
0.895895895895895911 0.0247371828611930335
0.896896896896896889 0.0231346087011873973
0.897897897897897868 0.0216200197558513024
0.898898898898898846 0.0201730745630350136
0.899899899899899935 0.0187744374528530308
0.900900900900900914 0.0175045458748724694
0.901901901901901892 0.0162823940769293227
0.902902902902902871 0.0151080801427226248
0.903903903903903849 0.0139815002904900496
0.904904904904904939 0.0129027744636056162
0.905905905905905917 0.0118401421364727442
0.906906906906906896 0.0107904554736355136
0.907907907907907874 0.00975372326322964875
0.908908908908908852 0.00872995430234261779
0.909909909909909942 0.00771915739702580626
0.91091091091091092 0.00672134136230669119
0.911911911911911899 0.00573651502220104154
0.912912912912912877 0.0047646872097251514
0.913913913913913856 0.00383422500896263112
0.914914914914914945 0.0029510395514022493
0.915915915915915924 0.00223742898807037819
0.916916916916916902 0.00176189360802455394
0.91791791791791788 0.00140310778939848127
0.918918918918918859 0.00109316769703601911
0.919919919919919948 0.000809702812843413923
0.920920920920920927 0.00055274919390867921
0.921921921921921905 0.000322342971030263289
0.922922922922922884 0.000134463586090422183
0.923923923923923862 0
0.924924924924924952 0
0.92592592592592593 0
0.926926926926926908 0
0.927927927927927887 0
0.928928928928928865 0
0.929929929929929955 0
0.930930930930930933 0
0.931931931931931912 0
0.93293293293293289 0
0.93393393393393398 0
0.934934934934934958 0
0.935935935935935936 0
0.936936936936936915 0
0.937937937937937893 0
0.938938938938938983 0
0.939939939939939961 0
0.94094094094094094 0
0.941941941941941918 0
0.942942942942942897 0
0.943943943943943986 0
0.944944944944944965 0
0.945945945945945943 0
0.946946946946946921 0
0.9479479479479479 0
0.948948948948948989 0
0.949949949949949968 0
0.950950950950950946 0
0.951951951951951925 0
0.952952952952952903 0
0.953953953953953993 0
0.954954954954954971 0
0.955955955955955949 0
0.956956956956956928 0
0.957957957957957906 0
0.958958958958958996 0
0.959959959959959974 0
0.960960960960960953 0
0.961961961961961931 0
0.96296296296296291 0
0.963963963963963999 0
0.964964964964964977 0
0.965965965965965956 0
0.966966966966966934 0
0.967967967967967913 0
0.968968968968969002 0
0.969969969969969981 0
0.970970970970970959 0
0.971971971971971938 0
0.972972972972972916 0
0.973973973973974005 0
0.974974974974974984 0
0.975975975975975962 0
0.976976976976976941 0
0.977977977977977919 0
0.978978978978979009 0
0.979979979979979987 0
0.980980980980980966 0
0.981981981981981944 0
0.982982982982982922 0
0.983983983983984012 0
0.98498498498498499 0
0.985985985985985969 0
0.986986986986986947 0
0.987987987987987926 0
0.988988988988989015 0
0.989989989989989994 0
0.990990990990990972 0
0.99199199199199195 0
0.99299299299299304 0
0.993993993993994018 0
0.994994994994994997 0
0.995995995995995975 0
0.996996996996996954 0
0.997997997997998043 0
0.998998998998999022 0
1 0


==> cf_test.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.464843750000000000e-03 0.000000000000000000e+00
2.929687500000000000e-03 0.000000000000000000e+00
4.394531250000000000e-03 0.000000000000000000e+00
5.859375000000000000e-03 1.000000000000000000e+00
7.324218750000000000e-03 1.000000000000000000e+00
8.789062500000000000e-03 2.000000000000000000e+00
1.025390625000000000e-02 3.000000000000000000e+00
1.171875000000000000e-02 4.000000000000000000e+00
1.318359375000000000e-02 6.000000000000000000e+00
1.464843750000000000e-02 8.000000000000000000e+00
1.611328125000000000e-02 8.000000000000000000e+00
1.757812500000000000e-02 9.000000000000000000e+00
1.904296875000000000e-02 1.100000000000000000e+01
2.050781250000000000e-02 1.100000000000000000e+01
2.197265625000000000e-02 1.400000000000000000e+01
2.343750000000000000e-02 1.400000000000000000e+01
2.490234375000000000e-02 1.400000000000000000e+01
2.636718750000000000e-02 1.800000000000000000e+01
2.783203125000000000e-02 2.000000000000000000e+01
2.929687500000000000e-02 2.500000000000000000e+01
3.076171875000000000e-02 2.700000000000000000e+01
3.222656250000000000e-02 3.100000000000000000e+01
3.369140625000000000e-02 3.300000000000000000e+01
3.515625000000000000e-02 3.800000000000000000e+01
3.662109375000000000e-02 4.100000000000000000e+01
3.808593750000000000e-02 4.400000000000000000e+01
3.955078125000000000e-02 5.000000000000000000e+01
4.101562500000000000e-02 5.100000000000000000e+01
4.248046875000000000e-02 5.400000000000000000e+01
4.394531250000000000e-02 5.800000000000000000e+01
4.541015625000000000e-02 5.800000000000000000e+01
4.687500000000000000e-02 6.400000000000000000e+01
4.833984375000000000e-02 6.500000000000000000e+01
4.980468750000000000e-02 7.000000000000000000e+01
5.126953125000000000e-02 7.300000000000000000e+01
5.273437500000000000e-02 7.700000000000000000e+01
5.419921875000000000e-02 8.600000000000000000e+01
5.566406250000000000e-02 8.900000000000000000e+01
5.712890625000000000e-02 8.900000000000000000e+01
5.859375000000000000e-02 9.200000000000000000e+01
6.005859375000000000e-02 9.500000000000000000e+01
6.152343750000000000e-02 1.030000000000000000e+02
6.298828125000000000e-02 1.080000000000000000e+02
6.445312500000000000e-02 1.100000000000000000e+02
6.591796875000000000e-02 1.150000000000000000e+02
6.738281250000000000e-02 1.190000000000000000e+02
6.884765625000000000e-02 1.210000000000000000e+02
7.031250000000000000e-02 1.210000000000000000e+02
7.177734375000000000e-02 1.240000000000000000e+02
7.324218750000000000e-02 1.270000000000000000e+02
7.470703125000000000e-02 1.290000000000000000e+02
7.617187500000000000e-02 1.330000000000000000e+02
7.763671875000000000e-02 1.380000000000000000e+02
7.910156250000000000e-02 1.410000000000000000e+02
8.056640625000000000e-02 1.410000000000000000e+02
8.203125000000000000e-02 1.440000000000000000e+02
8.349609375000000000e-02 1.470000000000000000e+02
8.496093750000000000e-02 1.490000000000000000e+02
8.642578125000000000e-02 1.510000000000000000e+02
8.789062500000000000e-02 1.550000000000000000e+02
8.935546875000000000e-02 1.570000000000000000e+02
9.082031250000000000e-02 1.610000000000000000e+02
9.228515625000000000e-02 1.610000000000000000e+02
9.375000000000000000e-02 1.620000000000000000e+02
9.521484375000000000e-02 1.620000000000000000e+02
9.667968750000000000e-02 1.620000000000000000e+02
9.814453125000000000e-02 1.630000000000000000e+02
9.960937500000000000e-02 1.650000000000000000e+02
1.010742187500000000e-01 1.680000000000000000e+02
1.025390625000000000e-01 1.700000000000000000e+02
1.040039062500000000e-01 1.710000000000000000e+02
1.054687500000000000e-01 1.720000000000000000e+02
1.069335937500000000e-01 1.740000000000000000e+02
1.083984375000000000e-01 1.750000000000000000e+02
1.098632812500000000e-01 1.790000000000000000e+02
1.113281250000000000e-01 1.790000000000000000e+02
1.127929687500000000e-01 1.810000000000000000e+02
1.142578125000000000e-01 1.840000000000000000e+02
1.157226562500000000e-01 1.860000000000000000e+02
1.171875000000000000e-01 1.860000000000000000e+02
1.186523437500000000e-01 1.880000000000000000e+02
1.201171875000000000e-01 1.920000000000000000e+02
1.215820312500000000e-01 1.930000000000000000e+02
1.230468750000000000e-01 1.970000000000000000e+02
1.245117187500000000e-01 1.990000000000000000e+02
1.259765625000000000e-01 2.000000000000000000e+02
1.274414062500000000e-01 2.010000000000000000e+02
1.289062500000000000e-01 2.040000000000000000e+02
1.303710937500000000e-01 2.060000000000000000e+02
1.318359375000000000e-01 2.070000000000000000e+02
1.333007812500000000e-01 2.080000000000000000e+02
1.347656250000000000e-01 2.130000000000000000e+02
1.362304687500000000e-01 2.160000000000000000e+02
1.376953125000000000e-01 2.170000000000000000e+02
1.391601562500000000e-01 2.180000000000000000e+02
1.406250000000000000e-01 2.190000000000000000e+02
1.420898437500000000e-01 2.200000000000000000e+02
1.435546875000000000e-01 2.210000000000000000e+02
1.450195312500000000e-01 2.220000000000000000e+02
1.464843750000000000e-01 2.230000000000000000e+02
1.479492187500000000e-01 2.250000000000000000e+02
1.494140625000000000e-01 2.260000000000000000e+02
1.508789062500000000e-01 2.260000000000000000e+02
1.523437500000000000e-01 2.280000000000000000e+02
1.538085937500000000e-01 2.290000000000000000e+02
1.552734375000000000e-01 2.290000000000000000e+02
1.567382812500000000e-01 2.310000000000000000e+02
1.582031250000000000e-01 2.310000000000000000e+02
1.596679687500000000e-01 2.310000000000000000e+02
1.611328125000000000e-01 2.330000000000000000e+02
1.625976562500000000e-01 2.330000000000000000e+02
1.640625000000000000e-01 2.360000000000000000e+02
1.655273437500000000e-01 2.380000000000000000e+02
1.669921875000000000e-01 2.400000000000000000e+02
1.684570312500000000e-01 2.400000000000000000e+02
1.699218750000000000e-01 2.400000000000000000e+02
1.713867187500000000e-01 2.420000000000000000e+02
1.728515625000000000e-01 2.440000000000000000e+02
1.743164062500000000e-01 2.460000000000000000e+02
1.757812500000000000e-01 2.490000000000000000e+02
1.772460937500000000e-01 2.500000000000000000e+02
1.787109375000000000e-01 2.520000000000000000e+02
1.801757812500000000e-01 2.530000000000000000e+02
1.816406250000000000e-01 2.560000000000000000e+02
1.831054687500000000e-01 2.590000000000000000e+02
1.845703125000000000e-01 2.600000000000000000e+02
1.860351562500000000e-01 2.600000000000000000e+02
1.875000000000000000e-01 2.610000000000000000e+02
1.889648437500000000e-01 2.620000000000000000e+02
1.904296875000000000e-01 2.630000000000000000e+02
1.918945312500000000e-01 2.650000000000000000e+02
1.933593750000000000e-01 2.660000000000000000e+02
1.948242187500000000e-01 2.660000000000000000e+02
1.962890625000000000e-01 2.670000000000000000e+02
1.977539062500000000e-01 2.670000000000000000e+02
1.992187500000000000e-01 2.670000000000000000e+02
2.006835937500000000e-01 2.680000000000000000e+02
2.021484375000000000e-01 2.690000000000000000e+02
2.036132812500000000e-01 2.700000000000000000e+02
2.050781250000000000e-01 2.710000000000000000e+02
2.065429687500000000e-01 2.720000000000000000e+02
2.080078125000000000e-01 2.730000000000000000e+02
2.094726562500000000e-01 2.730000000000000000e+02
2.109375000000000000e-01 2.750000000000000000e+02
2.124023437500000000e-01 2.760000000000000000e+02
2.138671875000000000e-01 2.760000000000000000e+02
2.153320312500000000e-01 2.770000000000000000e+02
2.167968750000000000e-01 2.770000000000000000e+02
2.182617187500000000e-01 2.770000000000000000e+02
2.197265625000000000e-01 2.780000000000000000e+02
2.211914062500000000e-01 2.790000000000000000e+02
2.226562500000000000e-01 2.790000000000000000e+02
2.241210937500000000e-01 2.790000000000000000e+02
2.255859375000000000e-01 2.800000000000000000e+02
2.270507812500000000e-01 2.810000000000000000e+02
2.285156250000000000e-01 2.810000000000000000e+02
2.299804687500000000e-01 2.810000000000000000e+02
2.314453125000000000e-01 2.810000000000000000e+02
2.329101562500000000e-01 2.810000000000000000e+02
2.343750000000000000e-01 2.810000000000000000e+02
2.358398437500000000e-01 2.830000000000000000e+02
2.373046875000000000e-01 2.850000000000000000e+02
2.387695312500000000e-01 2.850000000000000000e+02
2.402343750000000000e-01 2.860000000000000000e+02
2.416992187500000000e-01 2.860000000000000000e+02
2.431640625000000000e-01 2.860000000000000000e+02
2.446289062500000000e-01 2.860000000000000000e+02
2.460937500000000000e-01 2.860000000000000000e+02
2.475585937500000000e-01 2.870000000000000000e+02
2.490234375000000000e-01 2.870000000000000000e+02
2.504882812500000000e-01 2.880000000000000000e+02
2.519531250000000000e-01 2.890000000000000000e+02
2.534179687500000000e-01 2.890000000000000000e+02
2.548828125000000000e-01 2.890000000000000000e+02
2.563476562500000000e-01 2.890000000000000000e+02
2.578125000000000000e-01 2.890000000000000000e+02
2.592773437500000000e-01 2.890000000000000000e+02
2.607421875000000000e-01 2.890000000000000000e+02
2.622070312500000000e-01 2.900000000000000000e+02
2.636718750000000000e-01 2.910000000000000000e+02
2.651367187500000000e-01 2.920000000000000000e+02
2.666015625000000000e-01 2.920000000000000000e+02
2.680664062500000000e-01 2.920000000000000000e+02
2.695312500000000000e-01 2.940000000000000000e+02
2.709960937500000000e-01 2.950000000000000000e+02
2.724609375000000000e-01 2.950000000000000000e+02
2.739257812500000000e-01 2.950000000000000000e+02
2.753906250000000000e-01 2.950000000000000000e+02
2.768554687500000000e-01 2.950000000000000000e+02
2.783203125000000000e-01 2.960000000000000000e+02
2.797851562500000000e-01 2.960000000000000000e+02
2.812500000000000000e-01 2.960000000000000000e+02
2.827148437500000000e-01 2.960000000000000000e+02
2.841796875000000000e-01 2.960000000000000000e+02
2.856445312500000000e-01 2.960000000000000000e+02
2.871093750000000000e-01 2.960000000000000000e+02
2.885742187500000000e-01 2.960000000000000000e+02
2.900390625000000000e-01 2.970000000000000000e+02
2.915039062500000000e-01 2.970000000000000000e+02
2.929687500000000000e-01 2.980000000000000000e+02
2.944335937500000000e-01 2.980000000000000000e+02
2.958984375000000000e-01 2.980000000000000000e+02
2.973632812500000000e-01 2.980000000000000000e+02
2.988281250000000000e-01 2.980000000000000000e+02
3.002929687500000000e-01 2.980000000000000000e+02
3.017578125000000000e-01 2.980000000000000000e+02
3.032226562500000000e-01 2.980000000000000000e+02
3.046875000000000000e-01 2.990000000000000000e+02
3.061523437500000000e-01 2.990000000000000000e+02
3.076171875000000000e-01 2.990000000000000000e+02
3.090820312500000000e-01 2.990000000000000000e+02
3.105468750000000000e-01 2.990000000000000000e+02
3.120117187500000000e-01 2.990000000000000000e+02
3.134765625000000000e-01 3.000000000000000000e+02
3.149414062500000000e-01 3.000000000000000000e+02
3.164062500000000000e-01 3.000000000000000000e+02
3.178710937500000000e-01 3.000000000000000000e+02
3.193359375000000000e-01 3.000000000000000000e+02
3.208007812500000000e-01 3.000000000000000000e+02
3.222656250000000000e-01 3.000000000000000000e+02
3.237304687500000000e-01 3.000000000000000000e+02
3.251953125000000000e-01 3.000000000000000000e+02
3.266601562500000000e-01 3.000000000000000000e+02
3.281250000000000000e-01 3.000000000000000000e+02
3.295898437500000000e-01 3.000000000000000000e+02
3.310546875000000000e-01 3.000000000000000000e+02
3.325195312500000000e-01 3.020000000000000000e+02
3.339843750000000000e-01 3.020000000000000000e+02
3.354492187500000000e-01 3.020000000000000000e+02
3.369140625000000000e-01 3.020000000000000000e+02
3.383789062500000000e-01 3.020000000000000000e+02
3.398437500000000000e-01 3.020000000000000000e+02
3.413085937500000000e-01 3.020000000000000000e+02
3.427734375000000000e-01 3.020000000000000000e+02
3.442382812500000000e-01 3.020000000000000000e+02
3.457031250000000000e-01 3.020000000000000000e+02
3.471679687500000000e-01 3.020000000000000000e+02
3.486328125000000000e-01 3.020000000000000000e+02
3.500976562500000000e-01 3.020000000000000000e+02
3.515625000000000000e-01 3.020000000000000000e+02
3.530273437500000000e-01 3.040000000000000000e+02
3.544921875000000000e-01 3.040000000000000000e+02
3.559570312500000000e-01 3.040000000000000000e+02
3.574218750000000000e-01 3.040000000000000000e+02
3.588867187500000000e-01 3.040000000000000000e+02
3.603515625000000000e-01 3.040000000000000000e+02
3.618164062500000000e-01 3.040000000000000000e+02
3.632812500000000000e-01 3.040000000000000000e+02
3.647460937500000000e-01 3.040000000000000000e+02
3.662109375000000000e-01 3.040000000000000000e+02
3.676757812500000000e-01 3.040000000000000000e+02
3.691406250000000000e-01 3.060000000000000000e+02
3.706054687500000000e-01 3.060000000000000000e+02
3.720703125000000000e-01 3.060000000000000000e+02
3.735351562500000000e-01 3.060000000000000000e+02
3.750000000000000000e-01 3.070000000000000000e+02
3.764648437500000000e-01 3.070000000000000000e+02
3.779296875000000000e-01 3.070000000000000000e+02
3.793945312500000000e-01 3.080000000000000000e+02
3.808593750000000000e-01 3.080000000000000000e+02
3.823242187500000000e-01 3.080000000000000000e+02
3.837890625000000000e-01 3.080000000000000000e+02
3.852539062500000000e-01 3.080000000000000000e+02
3.867187500000000000e-01 3.090000000000000000e+02
3.881835937500000000e-01 3.100000000000000000e+02
3.896484375000000000e-01 3.100000000000000000e+02
3.911132812500000000e-01 3.100000000000000000e+02
3.925781250000000000e-01 3.110000000000000000e+02
3.940429687500000000e-01 3.110000000000000000e+02
3.955078125000000000e-01 3.110000000000000000e+02
3.969726562500000000e-01 3.110000000000000000e+02
3.984375000000000000e-01 3.110000000000000000e+02
3.999023437500000000e-01 3.110000000000000000e+02
4.013671875000000000e-01 3.110000000000000000e+02
4.028320312500000000e-01 3.110000000000000000e+02
4.042968750000000000e-01 3.110000000000000000e+02
4.057617187500000000e-01 3.110000000000000000e+02
4.072265625000000000e-01 3.110000000000000000e+02
4.086914062500000000e-01 3.120000000000000000e+02
4.101562500000000000e-01 3.120000000000000000e+02
4.116210937500000000e-01 3.120000000000000000e+02
4.130859375000000000e-01 3.130000000000000000e+02
4.145507812500000000e-01 3.130000000000000000e+02
4.160156250000000000e-01 3.130000000000000000e+02
4.174804687500000000e-01 3.130000000000000000e+02
4.189453125000000000e-01 3.140000000000000000e+02
4.204101562500000000e-01 3.140000000000000000e+02
4.218750000000000000e-01 3.140000000000000000e+02
4.233398437500000000e-01 3.140000000000000000e+02
4.248046875000000000e-01 3.140000000000000000e+02
4.262695312500000000e-01 3.140000000000000000e+02
4.277343750000000000e-01 3.140000000000000000e+02
4.291992187500000000e-01 3.140000000000000000e+02
4.306640625000000000e-01 3.140000000000000000e+02
4.321289062500000000e-01 3.140000000000000000e+02
4.335937500000000000e-01 3.140000000000000000e+02
4.350585937500000000e-01 3.140000000000000000e+02
4.365234375000000000e-01 3.140000000000000000e+02
4.379882812500000000e-01 3.140000000000000000e+02
4.394531250000000000e-01 3.140000000000000000e+02
4.409179687500000000e-01 3.140000000000000000e+02
4.423828125000000000e-01 3.140000000000000000e+02
4.438476562500000000e-01 3.140000000000000000e+02
4.453125000000000000e-01 3.140000000000000000e+02
4.467773437500000000e-01 3.140000000000000000e+02
4.482421875000000000e-01 3.140000000000000000e+02
4.497070312500000000e-01 3.150000000000000000e+02
4.511718750000000000e-01 3.150000000000000000e+02
4.526367187500000000e-01 3.150000000000000000e+02
4.541015625000000000e-01 3.150000000000000000e+02
4.555664062500000000e-01 3.150000000000000000e+02
4.570312500000000000e-01 3.150000000000000000e+02
4.584960937500000000e-01 3.150000000000000000e+02
4.599609375000000000e-01 3.150000000000000000e+02
4.614257812500000000e-01 3.150000000000000000e+02
4.628906250000000000e-01 3.150000000000000000e+02
4.643554687500000000e-01 3.150000000000000000e+02
4.658203125000000000e-01 3.150000000000000000e+02
4.672851562500000000e-01 3.150000000000000000e+02
4.687500000000000000e-01 3.150000000000000000e+02
4.702148437500000000e-01 3.150000000000000000e+02
4.716796875000000000e-01 3.150000000000000000e+02
4.731445312500000000e-01 3.150000000000000000e+02
4.746093750000000000e-01 3.150000000000000000e+02
4.760742187500000000e-01 3.150000000000000000e+02
4.775390625000000000e-01 3.150000000000000000e+02
4.790039062500000000e-01 3.150000000000000000e+02
4.804687500000000000e-01 3.150000000000000000e+02
4.819335937500000000e-01 3.150000000000000000e+02
4.833984375000000000e-01 3.160000000000000000e+02
4.848632812500000000e-01 3.170000000000000000e+02
4.863281250000000000e-01 3.170000000000000000e+02
4.877929687500000000e-01 3.170000000000000000e+02
4.892578125000000000e-01 3.170000000000000000e+02
4.907226562500000000e-01 3.170000000000000000e+02
4.921875000000000000e-01 3.170000000000000000e+02
4.936523437500000000e-01 3.170000000000000000e+02
4.951171875000000000e-01 3.170000000000000000e+02
4.965820312500000000e-01 3.170000000000000000e+02
4.980468750000000000e-01 3.170000000000000000e+02
4.995117187500000000e-01 3.170000000000000000e+02
5.009765625000000000e-01 3.170000000000000000e+02
5.024414062500000000e-01 3.170000000000000000e+02
5.039062500000000000e-01 3.170000000000000000e+02
5.053710937500000000e-01 3.170000000000000000e+02
5.068359375000000000e-01 3.170000000000000000e+02
5.083007812500000000e-01 3.170000000000000000e+02
5.097656250000000000e-01 3.170000000000000000e+02
5.112304687500000000e-01 3.180000000000000000e+02
5.126953125000000000e-01 3.190000000000000000e+02
5.141601562500000000e-01 3.190000000000000000e+02
5.156250000000000000e-01 3.190000000000000000e+02
5.170898437500000000e-01 3.190000000000000000e+02
5.185546875000000000e-01 3.190000000000000000e+02
5.200195312500000000e-01 3.190000000000000000e+02
5.214843750000000000e-01 3.200000000000000000e+02
5.229492187500000000e-01 3.200000000000000000e+02
5.244140625000000000e-01 3.200000000000000000e+02
5.258789062500000000e-01 3.200000000000000000e+02
5.273437500000000000e-01 3.200000000000000000e+02
5.288085937500000000e-01 3.200000000000000000e+02
5.302734375000000000e-01 3.200000000000000000e+02
5.317382812500000000e-01 3.200000000000000000e+02
5.332031250000000000e-01 3.200000000000000000e+02
5.346679687500000000e-01 3.200000000000000000e+02
5.361328125000000000e-01 3.200000000000000000e+02
5.375976562500000000e-01 3.200000000000000000e+02
5.390625000000000000e-01 3.200000000000000000e+02
5.405273437500000000e-01 3.200000000000000000e+02
5.419921875000000000e-01 3.200000000000000000e+02
5.434570312500000000e-01 3.200000000000000000e+02
5.449218750000000000e-01 3.200000000000000000e+02
5.463867187500000000e-01 3.200000000000000000e+02
5.478515625000000000e-01 3.210000000000000000e+02
5.493164062500000000e-01 3.210000000000000000e+02
5.507812500000000000e-01 3.210000000000000000e+02
5.522460937500000000e-01 3.210000000000000000e+02
5.537109375000000000e-01 3.220000000000000000e+02
5.551757812500000000e-01 3.220000000000000000e+02
5.566406250000000000e-01 3.220000000000000000e+02
5.581054687500000000e-01 3.220000000000000000e+02
5.595703125000000000e-01 3.220000000000000000e+02
5.610351562500000000e-01 3.220000000000000000e+02
5.625000000000000000e-01 3.220000000000000000e+02
5.639648437500000000e-01 3.220000000000000000e+02
5.654296875000000000e-01 3.220000000000000000e+02
5.668945312500000000e-01 3.220000000000000000e+02
5.683593750000000000e-01 3.220000000000000000e+02
5.698242187500000000e-01 3.220000000000000000e+02
5.712890625000000000e-01 3.220000000000000000e+02
5.727539062500000000e-01 3.220000000000000000e+02
5.742187500000000000e-01 3.230000000000000000e+02
5.756835937500000000e-01 3.230000000000000000e+02
5.771484375000000000e-01 3.240000000000000000e+02
5.786132812500000000e-01 3.240000000000000000e+02
5.800781250000000000e-01 3.240000000000000000e+02
5.815429687500000000e-01 3.240000000000000000e+02
5.830078125000000000e-01 3.240000000000000000e+02
5.844726562500000000e-01 3.240000000000000000e+02
5.859375000000000000e-01 3.240000000000000000e+02
5.874023437500000000e-01 3.240000000000000000e+02
5.888671875000000000e-01 3.240000000000000000e+02
5.903320312500000000e-01 3.240000000000000000e+02
5.917968750000000000e-01 3.240000000000000000e+02
5.932617187500000000e-01 3.240000000000000000e+02
5.947265625000000000e-01 3.240000000000000000e+02
5.961914062500000000e-01 3.240000000000000000e+02
5.976562500000000000e-01 3.240000000000000000e+02
5.991210937500000000e-01 3.240000000000000000e+02
6.005859375000000000e-01 3.240000000000000000e+02
6.020507812500000000e-01 3.240000000000000000e+02
6.035156250000000000e-01 3.240000000000000000e+02
6.049804687500000000e-01 3.240000000000000000e+02
6.064453125000000000e-01 3.240000000000000000e+02
6.079101562500000000e-01 3.240000000000000000e+02
6.093750000000000000e-01 3.240000000000000000e+02
6.108398437500000000e-01 3.240000000000000000e+02
6.123046875000000000e-01 3.240000000000000000e+02
6.137695312500000000e-01 3.240000000000000000e+02
6.152343750000000000e-01 3.240000000000000000e+02
6.166992187500000000e-01 3.240000000000000000e+02
6.181640625000000000e-01 3.240000000000000000e+02
6.196289062500000000e-01 3.240000000000000000e+02
6.210937500000000000e-01 3.240000000000000000e+02
6.225585937500000000e-01 3.240000000000000000e+02
6.240234375000000000e-01 3.240000000000000000e+02
6.254882812500000000e-01 3.240000000000000000e+02
6.269531250000000000e-01 3.240000000000000000e+02
6.284179687500000000e-01 3.240000000000000000e+02
6.298828125000000000e-01 3.240000000000000000e+02
6.313476562500000000e-01 3.240000000000000000e+02
6.328125000000000000e-01 3.240000000000000000e+02
6.342773437500000000e-01 3.240000000000000000e+02
6.357421875000000000e-01 3.240000000000000000e+02
6.372070312500000000e-01 3.250000000000000000e+02
6.386718750000000000e-01 3.250000000000000000e+02
6.401367187500000000e-01 3.250000000000000000e+02
6.416015625000000000e-01 3.250000000000000000e+02
6.430664062500000000e-01 3.250000000000000000e+02
6.445312500000000000e-01 3.250000000000000000e+02
6.459960937500000000e-01 3.250000000000000000e+02
6.474609375000000000e-01 3.250000000000000000e+02
6.489257812500000000e-01 3.250000000000000000e+02
6.503906250000000000e-01 3.250000000000000000e+02
6.518554687500000000e-01 3.250000000000000000e+02
6.533203125000000000e-01 3.250000000000000000e+02
6.547851562500000000e-01 3.250000000000000000e+02
6.562500000000000000e-01 3.250000000000000000e+02
6.577148437500000000e-01 3.250000000000000000e+02
6.591796875000000000e-01 3.250000000000000000e+02
6.606445312500000000e-01 3.250000000000000000e+02
6.621093750000000000e-01 3.250000000000000000e+02
6.635742187500000000e-01 3.250000000000000000e+02
6.650390625000000000e-01 3.250000000000000000e+02
6.665039062500000000e-01 3.250000000000000000e+02
6.679687500000000000e-01 3.250000000000000000e+02
6.694335937500000000e-01 3.250000000000000000e+02
6.708984375000000000e-01 3.260000000000000000e+02
6.723632812500000000e-01 3.260000000000000000e+02
6.738281250000000000e-01 3.260000000000000000e+02
6.752929687500000000e-01 3.260000000000000000e+02
6.767578125000000000e-01 3.260000000000000000e+02
6.782226562500000000e-01 3.260000000000000000e+02
6.796875000000000000e-01 3.260000000000000000e+02
6.811523437500000000e-01 3.260000000000000000e+02
6.826171875000000000e-01 3.260000000000000000e+02
6.840820312500000000e-01 3.260000000000000000e+02
6.855468750000000000e-01 3.260000000000000000e+02
6.870117187500000000e-01 3.260000000000000000e+02
6.884765625000000000e-01 3.260000000000000000e+02
6.899414062500000000e-01 3.260000000000000000e+02
6.914062500000000000e-01 3.260000000000000000e+02
6.928710937500000000e-01 3.260000000000000000e+02
6.943359375000000000e-01 3.260000000000000000e+02
6.958007812500000000e-01 3.260000000000000000e+02
6.972656250000000000e-01 3.260000000000000000e+02
6.987304687500000000e-01 3.260000000000000000e+02
7.001953125000000000e-01 3.260000000000000000e+02
7.016601562500000000e-01 3.260000000000000000e+02
7.031250000000000000e-01 3.260000000000000000e+02
7.045898437500000000e-01 3.260000000000000000e+02
7.060546875000000000e-01 3.260000000000000000e+02
7.075195312500000000e-01 3.260000000000000000e+02
7.089843750000000000e-01 3.260000000000000000e+02
7.104492187500000000e-01 3.260000000000000000e+02
7.119140625000000000e-01 3.260000000000000000e+02
7.133789062500000000e-01 3.260000000000000000e+02
7.148437500000000000e-01 3.260000000000000000e+02
7.163085937500000000e-01 3.260000000000000000e+02
7.177734375000000000e-01 3.260000000000000000e+02
7.192382812500000000e-01 3.260000000000000000e+02
7.207031250000000000e-01 3.260000000000000000e+02
7.221679687500000000e-01 3.260000000000000000e+02
7.236328125000000000e-01 3.260000000000000000e+02
7.250976562500000000e-01 3.260000000000000000e+02
7.265625000000000000e-01 3.260000000000000000e+02
7.280273437500000000e-01 3.260000000000000000e+02
7.294921875000000000e-01 3.260000000000000000e+02
7.309570312500000000e-01 3.260000000000000000e+02
7.324218750000000000e-01 3.260000000000000000e+02
7.338867187500000000e-01 3.260000000000000000e+02
7.353515625000000000e-01 3.260000000000000000e+02
7.368164062500000000e-01 3.260000000000000000e+02
7.382812500000000000e-01 3.260000000000000000e+02
7.397460937500000000e-01 3.260000000000000000e+02
7.412109375000000000e-01 3.260000000000000000e+02
7.426757812500000000e-01 3.260000000000000000e+02
7.441406250000000000e-01 3.260000000000000000e+02
7.456054687500000000e-01 3.260000000000000000e+02
7.470703125000000000e-01 3.260000000000000000e+02
7.485351562500000000e-01 3.260000000000000000e+02


==> cf_train.txt <==
0.000000000000000000e+00 1.000000000000000000e+00
1.464843750000000000e-03 5.000000000000000000e+00
2.929687500000000000e-03 1.200000000000000000e+01
4.394531250000000000e-03 2.800000000000000000e+01
5.859375000000000000e-03 4.400000000000000000e+01
7.324218750000000000e-03 7.500000000000000000e+01
8.789062500000000000e-03 1.040000000000000000e+02
1.025390625000000000e-02 1.320000000000000000e+02
1.171875000000000000e-02 1.660000000000000000e+02
1.318359375000000000e-02 2.110000000000000000e+02
1.464843750000000000e-02 2.540000000000000000e+02
1.611328125000000000e-02 2.880000000000000000e+02
1.757812500000000000e-02 3.250000000000000000e+02
1.904296875000000000e-02 3.640000000000000000e+02
2.050781250000000000e-02 4.010000000000000000e+02
2.197265625000000000e-02 4.400000000000000000e+02
2.343750000000000000e-02 4.690000000000000000e+02
2.490234375000000000e-02 5.050000000000000000e+02
2.636718750000000000e-02 5.370000000000000000e+02
2.783203125000000000e-02 5.700000000000000000e+02
2.929687500000000000e-02 5.940000000000000000e+02
3.076171875000000000e-02 6.190000000000000000e+02
3.222656250000000000e-02 6.330000000000000000e+02
3.369140625000000000e-02 6.590000000000000000e+02
3.515625000000000000e-02 6.760000000000000000e+02
3.662109375000000000e-02 7.000000000000000000e+02
3.808593750000000000e-02 7.180000000000000000e+02
3.955078125000000000e-02 7.410000000000000000e+02
4.101562500000000000e-02 7.590000000000000000e+02
4.248046875000000000e-02 7.750000000000000000e+02
4.394531250000000000e-02 7.970000000000000000e+02
4.541015625000000000e-02 8.200000000000000000e+02
4.687500000000000000e-02 8.410000000000000000e+02
4.833984375000000000e-02 8.580000000000000000e+02
4.980468750000000000e-02 8.800000000000000000e+02
5.126953125000000000e-02 8.960000000000000000e+02
5.273437500000000000e-02 9.100000000000000000e+02
5.419921875000000000e-02 9.190000000000000000e+02
5.566406250000000000e-02 9.270000000000000000e+02
5.712890625000000000e-02 9.410000000000000000e+02
5.859375000000000000e-02 9.510000000000000000e+02
6.005859375000000000e-02 9.680000000000000000e+02
6.152343750000000000e-02 9.790000000000000000e+02
6.298828125000000000e-02 9.960000000000000000e+02
6.445312500000000000e-02 1.009000000000000000e+03
6.591796875000000000e-02 1.027000000000000000e+03
6.738281250000000000e-02 1.038000000000000000e+03
6.884765625000000000e-02 1.049000000000000000e+03
7.031250000000000000e-02 1.059000000000000000e+03
7.177734375000000000e-02 1.067000000000000000e+03
7.324218750000000000e-02 1.078000000000000000e+03
7.470703125000000000e-02 1.084000000000000000e+03
7.617187500000000000e-02 1.099000000000000000e+03
7.763671875000000000e-02 1.112000000000000000e+03
7.910156250000000000e-02 1.124000000000000000e+03
8.056640625000000000e-02 1.138000000000000000e+03
8.203125000000000000e-02 1.148000000000000000e+03
8.349609375000000000e-02 1.155000000000000000e+03
8.496093750000000000e-02 1.163000000000000000e+03
8.642578125000000000e-02 1.172000000000000000e+03
8.789062500000000000e-02 1.183000000000000000e+03
8.935546875000000000e-02 1.190000000000000000e+03
9.082031250000000000e-02 1.194000000000000000e+03
9.228515625000000000e-02 1.198000000000000000e+03
9.375000000000000000e-02 1.209000000000000000e+03
9.521484375000000000e-02 1.221000000000000000e+03
9.667968750000000000e-02 1.226000000000000000e+03
9.814453125000000000e-02 1.236000000000000000e+03
9.960937500000000000e-02 1.243000000000000000e+03
1.010742187500000000e-01 1.250000000000000000e+03
1.025390625000000000e-01 1.256000000000000000e+03
1.040039062500000000e-01 1.261000000000000000e+03
1.054687500000000000e-01 1.266000000000000000e+03
1.069335937500000000e-01 1.272000000000000000e+03
1.083984375000000000e-01 1.277000000000000000e+03
1.098632812500000000e-01 1.284000000000000000e+03
1.113281250000000000e-01 1.291000000000000000e+03
1.127929687500000000e-01 1.299000000000000000e+03
1.142578125000000000e-01 1.305000000000000000e+03
1.157226562500000000e-01 1.309000000000000000e+03
1.171875000000000000e-01 1.311000000000000000e+03
1.186523437500000000e-01 1.314000000000000000e+03
1.201171875000000000e-01 1.319000000000000000e+03
1.215820312500000000e-01 1.323000000000000000e+03
1.230468750000000000e-01 1.325000000000000000e+03
1.245117187500000000e-01 1.328000000000000000e+03
1.259765625000000000e-01 1.332000000000000000e+03
1.274414062500000000e-01 1.335000000000000000e+03
1.289062500000000000e-01 1.343000000000000000e+03
1.303710937500000000e-01 1.352000000000000000e+03
1.318359375000000000e-01 1.358000000000000000e+03
1.333007812500000000e-01 1.360000000000000000e+03
1.347656250000000000e-01 1.361000000000000000e+03
1.362304687500000000e-01 1.365000000000000000e+03
1.376953125000000000e-01 1.367000000000000000e+03
1.391601562500000000e-01 1.372000000000000000e+03
1.406250000000000000e-01 1.380000000000000000e+03
1.420898437500000000e-01 1.382000000000000000e+03
1.435546875000000000e-01 1.388000000000000000e+03
1.450195312500000000e-01 1.391000000000000000e+03
1.464843750000000000e-01 1.395000000000000000e+03
1.479492187500000000e-01 1.398000000000000000e+03
1.494140625000000000e-01 1.403000000000000000e+03
1.508789062500000000e-01 1.408000000000000000e+03
1.523437500000000000e-01 1.410000000000000000e+03
1.538085937500000000e-01 1.413000000000000000e+03
1.552734375000000000e-01 1.414000000000000000e+03
1.567382812500000000e-01 1.419000000000000000e+03
1.582031250000000000e-01 1.423000000000000000e+03
1.596679687500000000e-01 1.425000000000000000e+03
1.611328125000000000e-01 1.429000000000000000e+03
1.625976562500000000e-01 1.432000000000000000e+03
1.640625000000000000e-01 1.433000000000000000e+03
1.655273437500000000e-01 1.435000000000000000e+03
1.669921875000000000e-01 1.439000000000000000e+03
1.684570312500000000e-01 1.439000000000000000e+03
1.699218750000000000e-01 1.443000000000000000e+03
1.713867187500000000e-01 1.444000000000000000e+03
1.728515625000000000e-01 1.445000000000000000e+03
1.743164062500000000e-01 1.447000000000000000e+03
1.757812500000000000e-01 1.447000000000000000e+03
1.772460937500000000e-01 1.449000000000000000e+03
1.787109375000000000e-01 1.450000000000000000e+03
1.801757812500000000e-01 1.452000000000000000e+03
1.816406250000000000e-01 1.454000000000000000e+03
1.831054687500000000e-01 1.455000000000000000e+03
1.845703125000000000e-01 1.457000000000000000e+03
1.860351562500000000e-01 1.459000000000000000e+03
1.875000000000000000e-01 1.459000000000000000e+03
1.889648437500000000e-01 1.460000000000000000e+03
1.904296875000000000e-01 1.466000000000000000e+03
1.918945312500000000e-01 1.468000000000000000e+03
1.933593750000000000e-01 1.468000000000000000e+03
1.948242187500000000e-01 1.468000000000000000e+03
1.962890625000000000e-01 1.468000000000000000e+03
1.977539062500000000e-01 1.469000000000000000e+03
1.992187500000000000e-01 1.476000000000000000e+03
2.006835937500000000e-01 1.476000000000000000e+03
2.021484375000000000e-01 1.476000000000000000e+03
2.036132812500000000e-01 1.477000000000000000e+03
2.050781250000000000e-01 1.477000000000000000e+03
2.065429687500000000e-01 1.479000000000000000e+03
2.080078125000000000e-01 1.480000000000000000e+03
2.094726562500000000e-01 1.481000000000000000e+03
2.109375000000000000e-01 1.482000000000000000e+03
2.124023437500000000e-01 1.482000000000000000e+03
2.138671875000000000e-01 1.482000000000000000e+03
2.153320312500000000e-01 1.482000000000000000e+03
2.167968750000000000e-01 1.486000000000000000e+03
2.182617187500000000e-01 1.487000000000000000e+03
2.197265625000000000e-01 1.490000000000000000e+03
2.211914062500000000e-01 1.490000000000000000e+03
2.226562500000000000e-01 1.490000000000000000e+03
2.241210937500000000e-01 1.490000000000000000e+03
2.255859375000000000e-01 1.493000000000000000e+03
2.270507812500000000e-01 1.494000000000000000e+03
2.285156250000000000e-01 1.494000000000000000e+03
2.299804687500000000e-01 1.495000000000000000e+03
2.314453125000000000e-01 1.495000000000000000e+03
2.329101562500000000e-01 1.495000000000000000e+03
2.343750000000000000e-01 1.496000000000000000e+03
2.358398437500000000e-01 1.496000000000000000e+03
2.373046875000000000e-01 1.499000000000000000e+03
2.387695312500000000e-01 1.502000000000000000e+03
2.402343750000000000e-01 1.502000000000000000e+03
2.416992187500000000e-01 1.506000000000000000e+03
2.431640625000000000e-01 1.509000000000000000e+03
2.446289062500000000e-01 1.509000000000000000e+03
2.460937500000000000e-01 1.510000000000000000e+03
2.475585937500000000e-01 1.510000000000000000e+03
2.490234375000000000e-01 1.510000000000000000e+03
2.504882812500000000e-01 1.510000000000000000e+03
2.519531250000000000e-01 1.512000000000000000e+03
2.534179687500000000e-01 1.513000000000000000e+03
2.548828125000000000e-01 1.514000000000000000e+03
2.563476562500000000e-01 1.516000000000000000e+03
2.578125000000000000e-01 1.517000000000000000e+03
2.592773437500000000e-01 1.519000000000000000e+03
2.607421875000000000e-01 1.519000000000000000e+03
2.622070312500000000e-01 1.519000000000000000e+03
2.636718750000000000e-01 1.521000000000000000e+03
2.651367187500000000e-01 1.521000000000000000e+03
2.666015625000000000e-01 1.521000000000000000e+03
2.680664062500000000e-01 1.521000000000000000e+03
2.695312500000000000e-01 1.524000000000000000e+03
2.709960937500000000e-01 1.526000000000000000e+03
2.724609375000000000e-01 1.527000000000000000e+03
2.739257812500000000e-01 1.528000000000000000e+03
2.753906250000000000e-01 1.529000000000000000e+03
2.768554687500000000e-01 1.529000000000000000e+03
2.783203125000000000e-01 1.529000000000000000e+03
2.797851562500000000e-01 1.530000000000000000e+03
2.812500000000000000e-01 1.531000000000000000e+03
2.827148437500000000e-01 1.532000000000000000e+03
2.841796875000000000e-01 1.532000000000000000e+03
2.856445312500000000e-01 1.533000000000000000e+03
2.871093750000000000e-01 1.533000000000000000e+03
2.885742187500000000e-01 1.534000000000000000e+03
2.900390625000000000e-01 1.535000000000000000e+03
2.915039062500000000e-01 1.536000000000000000e+03
2.929687500000000000e-01 1.537000000000000000e+03
2.944335937500000000e-01 1.538000000000000000e+03
2.958984375000000000e-01 1.538000000000000000e+03
2.973632812500000000e-01 1.538000000000000000e+03
2.988281250000000000e-01 1.540000000000000000e+03
3.002929687500000000e-01 1.540000000000000000e+03
3.017578125000000000e-01 1.541000000000000000e+03
3.032226562500000000e-01 1.541000000000000000e+03
3.046875000000000000e-01 1.543000000000000000e+03
3.061523437500000000e-01 1.544000000000000000e+03
3.076171875000000000e-01 1.544000000000000000e+03
3.090820312500000000e-01 1.545000000000000000e+03
3.105468750000000000e-01 1.545000000000000000e+03
3.120117187500000000e-01 1.545000000000000000e+03
3.134765625000000000e-01 1.545000000000000000e+03
3.149414062500000000e-01 1.547000000000000000e+03
3.164062500000000000e-01 1.548000000000000000e+03
3.178710937500000000e-01 1.549000000000000000e+03
3.193359375000000000e-01 1.551000000000000000e+03
3.208007812500000000e-01 1.551000000000000000e+03
3.222656250000000000e-01 1.551000000000000000e+03
3.237304687500000000e-01 1.552000000000000000e+03
3.251953125000000000e-01 1.552000000000000000e+03
3.266601562500000000e-01 1.553000000000000000e+03
3.281250000000000000e-01 1.554000000000000000e+03
3.295898437500000000e-01 1.554000000000000000e+03
3.310546875000000000e-01 1.555000000000000000e+03
3.325195312500000000e-01 1.555000000000000000e+03
3.339843750000000000e-01 1.557000000000000000e+03
3.354492187500000000e-01 1.559000000000000000e+03
3.369140625000000000e-01 1.560000000000000000e+03
3.383789062500000000e-01 1.560000000000000000e+03
3.398437500000000000e-01 1.561000000000000000e+03
3.413085937500000000e-01 1.563000000000000000e+03
3.427734375000000000e-01 1.564000000000000000e+03
3.442382812500000000e-01 1.564000000000000000e+03
3.457031250000000000e-01 1.566000000000000000e+03
3.471679687500000000e-01 1.566000000000000000e+03
3.486328125000000000e-01 1.567000000000000000e+03
3.500976562500000000e-01 1.567000000000000000e+03
3.515625000000000000e-01 1.567000000000000000e+03
3.530273437500000000e-01 1.568000000000000000e+03
3.544921875000000000e-01 1.569000000000000000e+03
3.559570312500000000e-01 1.569000000000000000e+03
3.574218750000000000e-01 1.569000000000000000e+03
3.588867187500000000e-01 1.569000000000000000e+03
3.603515625000000000e-01 1.570000000000000000e+03
3.618164062500000000e-01 1.570000000000000000e+03
3.632812500000000000e-01 1.570000000000000000e+03
3.647460937500000000e-01 1.571000000000000000e+03
3.662109375000000000e-01 1.571000000000000000e+03
3.676757812500000000e-01 1.573000000000000000e+03
3.691406250000000000e-01 1.574000000000000000e+03
3.706054687500000000e-01 1.574000000000000000e+03
3.720703125000000000e-01 1.575000000000000000e+03
3.735351562500000000e-01 1.575000000000000000e+03
3.750000000000000000e-01 1.575000000000000000e+03
3.764648437500000000e-01 1.576000000000000000e+03
3.779296875000000000e-01 1.576000000000000000e+03
3.793945312500000000e-01 1.578000000000000000e+03
3.808593750000000000e-01 1.579000000000000000e+03
3.823242187500000000e-01 1.582000000000000000e+03
3.837890625000000000e-01 1.582000000000000000e+03
3.852539062500000000e-01 1.583000000000000000e+03
3.867187500000000000e-01 1.585000000000000000e+03
3.881835937500000000e-01 1.586000000000000000e+03
3.896484375000000000e-01 1.588000000000000000e+03
3.911132812500000000e-01 1.589000000000000000e+03
3.925781250000000000e-01 1.589000000000000000e+03
3.940429687500000000e-01 1.589000000000000000e+03
3.955078125000000000e-01 1.589000000000000000e+03
3.969726562500000000e-01 1.590000000000000000e+03
3.984375000000000000e-01 1.592000000000000000e+03
3.999023437500000000e-01 1.592000000000000000e+03
4.013671875000000000e-01 1.592000000000000000e+03
4.028320312500000000e-01 1.592000000000000000e+03
4.042968750000000000e-01 1.592000000000000000e+03
4.057617187500000000e-01 1.592000000000000000e+03
4.072265625000000000e-01 1.592000000000000000e+03
4.086914062500000000e-01 1.593000000000000000e+03
4.101562500000000000e-01 1.593000000000000000e+03
4.116210937500000000e-01 1.596000000000000000e+03
4.130859375000000000e-01 1.597000000000000000e+03
4.145507812500000000e-01 1.597000000000000000e+03
4.160156250000000000e-01 1.599000000000000000e+03
4.174804687500000000e-01 1.599000000000000000e+03
4.189453125000000000e-01 1.600000000000000000e+03
4.204101562500000000e-01 1.600000000000000000e+03
4.218750000000000000e-01 1.600000000000000000e+03
4.233398437500000000e-01 1.601000000000000000e+03
4.248046875000000000e-01 1.603000000000000000e+03
4.262695312500000000e-01 1.603000000000000000e+03
4.277343750000000000e-01 1.605000000000000000e+03
4.291992187500000000e-01 1.606000000000000000e+03
4.306640625000000000e-01 1.607000000000000000e+03
4.321289062500000000e-01 1.609000000000000000e+03
4.335937500000000000e-01 1.609000000000000000e+03
4.350585937500000000e-01 1.609000000000000000e+03
4.365234375000000000e-01 1.609000000000000000e+03
4.379882812500000000e-01 1.609000000000000000e+03
4.394531250000000000e-01 1.610000000000000000e+03
4.409179687500000000e-01 1.610000000000000000e+03
4.423828125000000000e-01 1.612000000000000000e+03
4.438476562500000000e-01 1.613000000000000000e+03
4.453125000000000000e-01 1.613000000000000000e+03
4.467773437500000000e-01 1.613000000000000000e+03
4.482421875000000000e-01 1.613000000000000000e+03
4.497070312500000000e-01 1.613000000000000000e+03
4.511718750000000000e-01 1.614000000000000000e+03
4.526367187500000000e-01 1.614000000000000000e+03
4.541015625000000000e-01 1.614000000000000000e+03
4.555664062500000000e-01 1.614000000000000000e+03
4.570312500000000000e-01 1.615000000000000000e+03
4.584960937500000000e-01 1.617000000000000000e+03
4.599609375000000000e-01 1.617000000000000000e+03
4.614257812500000000e-01 1.617000000000000000e+03
4.628906250000000000e-01 1.618000000000000000e+03
4.643554687500000000e-01 1.619000000000000000e+03
4.658203125000000000e-01 1.620000000000000000e+03
4.672851562500000000e-01 1.620000000000000000e+03
4.687500000000000000e-01 1.621000000000000000e+03
4.702148437500000000e-01 1.623000000000000000e+03
4.716796875000000000e-01 1.623000000000000000e+03
4.731445312500000000e-01 1.623000000000000000e+03
4.746093750000000000e-01 1.624000000000000000e+03
4.760742187500000000e-01 1.624000000000000000e+03
4.775390625000000000e-01 1.624000000000000000e+03
4.790039062500000000e-01 1.624000000000000000e+03
4.804687500000000000e-01 1.624000000000000000e+03
4.819335937500000000e-01 1.624000000000000000e+03
4.833984375000000000e-01 1.625000000000000000e+03
4.848632812500000000e-01 1.626000000000000000e+03
4.863281250000000000e-01 1.626000000000000000e+03
4.877929687500000000e-01 1.626000000000000000e+03
4.892578125000000000e-01 1.627000000000000000e+03
4.907226562500000000e-01 1.627000000000000000e+03
4.921875000000000000e-01 1.627000000000000000e+03
4.936523437500000000e-01 1.627000000000000000e+03
4.951171875000000000e-01 1.627000000000000000e+03
4.965820312500000000e-01 1.627000000000000000e+03
4.980468750000000000e-01 1.627000000000000000e+03
4.995117187500000000e-01 1.628000000000000000e+03
5.009765625000000000e-01 1.628000000000000000e+03
5.024414062500000000e-01 1.629000000000000000e+03
5.039062500000000000e-01 1.629000000000000000e+03
5.053710937500000000e-01 1.629000000000000000e+03
5.068359375000000000e-01 1.630000000000000000e+03
5.083007812500000000e-01 1.630000000000000000e+03
5.097656250000000000e-01 1.630000000000000000e+03
5.112304687500000000e-01 1.630000000000000000e+03
5.126953125000000000e-01 1.631000000000000000e+03
5.141601562500000000e-01 1.631000000000000000e+03
5.156250000000000000e-01 1.631000000000000000e+03
5.170898437500000000e-01 1.631000000000000000e+03
5.185546875000000000e-01 1.633000000000000000e+03
5.200195312500000000e-01 1.633000000000000000e+03
5.214843750000000000e-01 1.633000000000000000e+03
5.229492187500000000e-01 1.633000000000000000e+03
5.244140625000000000e-01 1.634000000000000000e+03
5.258789062500000000e-01 1.634000000000000000e+03
5.273437500000000000e-01 1.634000000000000000e+03
5.288085937500000000e-01 1.635000000000000000e+03
5.302734375000000000e-01 1.635000000000000000e+03
5.317382812500000000e-01 1.635000000000000000e+03
5.332031250000000000e-01 1.635000000000000000e+03
5.346679687500000000e-01 1.635000000000000000e+03
5.361328125000000000e-01 1.635000000000000000e+03
5.375976562500000000e-01 1.636000000000000000e+03
5.390625000000000000e-01 1.636000000000000000e+03
5.405273437500000000e-01 1.637000000000000000e+03
5.419921875000000000e-01 1.637000000000000000e+03
5.434570312500000000e-01 1.637000000000000000e+03
5.449218750000000000e-01 1.637000000000000000e+03
5.463867187500000000e-01 1.637000000000000000e+03
5.478515625000000000e-01 1.638000000000000000e+03
5.493164062500000000e-01 1.638000000000000000e+03
5.507812500000000000e-01 1.638000000000000000e+03
5.522460937500000000e-01 1.639000000000000000e+03
5.537109375000000000e-01 1.639000000000000000e+03
5.551757812500000000e-01 1.639000000000000000e+03
5.566406250000000000e-01 1.639000000000000000e+03
5.581054687500000000e-01 1.639000000000000000e+03
5.595703125000000000e-01 1.640000000000000000e+03
5.610351562500000000e-01 1.640000000000000000e+03
5.625000000000000000e-01 1.642000000000000000e+03
5.639648437500000000e-01 1.642000000000000000e+03
5.654296875000000000e-01 1.642000000000000000e+03
5.668945312500000000e-01 1.642000000000000000e+03
5.683593750000000000e-01 1.642000000000000000e+03
5.698242187500000000e-01 1.642000000000000000e+03
5.712890625000000000e-01 1.642000000000000000e+03
5.727539062500000000e-01 1.642000000000000000e+03
5.742187500000000000e-01 1.642000000000000000e+03
5.756835937500000000e-01 1.642000000000000000e+03
5.771484375000000000e-01 1.642000000000000000e+03
5.786132812500000000e-01 1.642000000000000000e+03
5.800781250000000000e-01 1.642000000000000000e+03
5.815429687500000000e-01 1.642000000000000000e+03
5.830078125000000000e-01 1.642000000000000000e+03
5.844726562500000000e-01 1.642000000000000000e+03
5.859375000000000000e-01 1.642000000000000000e+03
5.874023437500000000e-01 1.642000000000000000e+03
5.888671875000000000e-01 1.642000000000000000e+03
5.903320312500000000e-01 1.642000000000000000e+03
5.917968750000000000e-01 1.643000000000000000e+03
5.932617187500000000e-01 1.643000000000000000e+03
5.947265625000000000e-01 1.643000000000000000e+03
5.961914062500000000e-01 1.644000000000000000e+03
5.976562500000000000e-01 1.644000000000000000e+03
5.991210937500000000e-01 1.644000000000000000e+03
6.005859375000000000e-01 1.644000000000000000e+03
6.020507812500000000e-01 1.644000000000000000e+03
6.035156250000000000e-01 1.644000000000000000e+03
6.049804687500000000e-01 1.644000000000000000e+03
6.064453125000000000e-01 1.645000000000000000e+03
6.079101562500000000e-01 1.645000000000000000e+03
6.093750000000000000e-01 1.645000000000000000e+03
6.108398437500000000e-01 1.645000000000000000e+03
6.123046875000000000e-01 1.645000000000000000e+03
6.137695312500000000e-01 1.646000000000000000e+03
6.152343750000000000e-01 1.646000000000000000e+03
6.166992187500000000e-01 1.647000000000000000e+03
6.181640625000000000e-01 1.648000000000000000e+03
6.196289062500000000e-01 1.648000000000000000e+03
6.210937500000000000e-01 1.648000000000000000e+03
6.225585937500000000e-01 1.648000000000000000e+03
6.240234375000000000e-01 1.648000000000000000e+03
6.254882812500000000e-01 1.649000000000000000e+03
6.269531250000000000e-01 1.649000000000000000e+03
6.284179687500000000e-01 1.649000000000000000e+03
6.298828125000000000e-01 1.649000000000000000e+03
6.313476562500000000e-01 1.650000000000000000e+03
6.328125000000000000e-01 1.650000000000000000e+03
6.342773437500000000e-01 1.652000000000000000e+03
6.357421875000000000e-01 1.652000000000000000e+03
6.372070312500000000e-01 1.652000000000000000e+03
6.386718750000000000e-01 1.653000000000000000e+03
6.401367187500000000e-01 1.653000000000000000e+03
6.416015625000000000e-01 1.653000000000000000e+03
6.430664062500000000e-01 1.653000000000000000e+03
6.445312500000000000e-01 1.653000000000000000e+03
6.459960937500000000e-01 1.653000000000000000e+03
6.474609375000000000e-01 1.653000000000000000e+03
6.489257812500000000e-01 1.653000000000000000e+03
6.503906250000000000e-01 1.654000000000000000e+03
6.518554687500000000e-01 1.654000000000000000e+03
6.533203125000000000e-01 1.654000000000000000e+03
6.547851562500000000e-01 1.654000000000000000e+03
6.562500000000000000e-01 1.655000000000000000e+03
6.577148437500000000e-01 1.655000000000000000e+03
6.591796875000000000e-01 1.656000000000000000e+03
6.606445312500000000e-01 1.656000000000000000e+03
6.621093750000000000e-01 1.656000000000000000e+03
6.635742187500000000e-01 1.656000000000000000e+03
6.650390625000000000e-01 1.656000000000000000e+03
6.665039062500000000e-01 1.656000000000000000e+03
6.679687500000000000e-01 1.656000000000000000e+03
6.694335937500000000e-01 1.656000000000000000e+03
6.708984375000000000e-01 1.656000000000000000e+03
6.723632812500000000e-01 1.656000000000000000e+03
6.738281250000000000e-01 1.656000000000000000e+03
6.752929687500000000e-01 1.656000000000000000e+03
6.767578125000000000e-01 1.656000000000000000e+03
6.782226562500000000e-01 1.656000000000000000e+03
6.796875000000000000e-01 1.656000000000000000e+03
6.811523437500000000e-01 1.656000000000000000e+03
6.826171875000000000e-01 1.656000000000000000e+03
6.840820312500000000e-01 1.656000000000000000e+03
6.855468750000000000e-01 1.656000000000000000e+03
6.870117187500000000e-01 1.656000000000000000e+03
6.884765625000000000e-01 1.656000000000000000e+03
6.899414062500000000e-01 1.656000000000000000e+03
6.914062500000000000e-01 1.656000000000000000e+03
6.928710937500000000e-01 1.656000000000000000e+03
6.943359375000000000e-01 1.656000000000000000e+03
6.958007812500000000e-01 1.656000000000000000e+03
6.972656250000000000e-01 1.656000000000000000e+03
6.987304687500000000e-01 1.657000000000000000e+03
7.001953125000000000e-01 1.657000000000000000e+03
7.016601562500000000e-01 1.657000000000000000e+03
7.031250000000000000e-01 1.657000000000000000e+03
7.045898437500000000e-01 1.657000000000000000e+03
7.060546875000000000e-01 1.657000000000000000e+03
7.075195312500000000e-01 1.657000000000000000e+03
7.089843750000000000e-01 1.657000000000000000e+03
7.104492187500000000e-01 1.659000000000000000e+03
7.119140625000000000e-01 1.659000000000000000e+03
7.133789062500000000e-01 1.659000000000000000e+03
7.148437500000000000e-01 1.659000000000000000e+03
7.163085937500000000e-01 1.659000000000000000e+03
7.177734375000000000e-01 1.659000000000000000e+03
7.192382812500000000e-01 1.659000000000000000e+03
7.207031250000000000e-01 1.659000000000000000e+03
7.221679687500000000e-01 1.659000000000000000e+03
7.236328125000000000e-01 1.659000000000000000e+03
7.250976562500000000e-01 1.659000000000000000e+03
7.265625000000000000e-01 1.659000000000000000e+03
7.280273437500000000e-01 1.659000000000000000e+03
7.294921875000000000e-01 1.659000000000000000e+03
7.309570312500000000e-01 1.659000000000000000e+03
7.324218750000000000e-01 1.659000000000000000e+03
7.338867187500000000e-01 1.659000000000000000e+03
7.353515625000000000e-01 1.659000000000000000e+03
7.368164062500000000e-01 1.659000000000000000e+03
7.382812500000000000e-01 1.659000000000000000e+03
7.397460937500000000e-01 1.659000000000000000e+03
7.412109375000000000e-01 1.659000000000000000e+03
7.426757812500000000e-01 1.659000000000000000e+03
7.441406250000000000e-01 1.659000000000000000e+03
7.456054687500000000e-01 1.659000000000000000e+03
7.470703125000000000e-01 1.659000000000000000e+03
7.485351562500000000e-01 1.659000000000000000e+03


==> cf_val.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.464843750000000000e-03 1.000000000000000000e+00
2.929687500000000000e-03 1.000000000000000000e+00
4.394531250000000000e-03 2.000000000000000000e+00
5.859375000000000000e-03 4.000000000000000000e+00
7.324218750000000000e-03 6.000000000000000000e+00
8.789062500000000000e-03 8.000000000000000000e+00
1.025390625000000000e-02 8.000000000000000000e+00
1.171875000000000000e-02 1.000000000000000000e+01
1.318359375000000000e-02 1.100000000000000000e+01
1.464843750000000000e-02 1.100000000000000000e+01
1.611328125000000000e-02 1.200000000000000000e+01
1.757812500000000000e-02 1.600000000000000000e+01
1.904296875000000000e-02 2.000000000000000000e+01
2.050781250000000000e-02 2.200000000000000000e+01
2.197265625000000000e-02 2.400000000000000000e+01
2.343750000000000000e-02 2.600000000000000000e+01
2.490234375000000000e-02 2.800000000000000000e+01
2.636718750000000000e-02 2.800000000000000000e+01
2.783203125000000000e-02 3.400000000000000000e+01
2.929687500000000000e-02 3.800000000000000000e+01
3.076171875000000000e-02 4.300000000000000000e+01
3.222656250000000000e-02 4.500000000000000000e+01
3.369140625000000000e-02 4.700000000000000000e+01
3.515625000000000000e-02 5.300000000000000000e+01
3.662109375000000000e-02 5.400000000000000000e+01
3.808593750000000000e-02 5.700000000000000000e+01
3.955078125000000000e-02 5.700000000000000000e+01
4.101562500000000000e-02 6.000000000000000000e+01
4.248046875000000000e-02 6.400000000000000000e+01
4.394531250000000000e-02 6.500000000000000000e+01
4.541015625000000000e-02 6.800000000000000000e+01
4.687500000000000000e-02 7.000000000000000000e+01
4.833984375000000000e-02 7.400000000000000000e+01
4.980468750000000000e-02 7.500000000000000000e+01
5.126953125000000000e-02 7.800000000000000000e+01
5.273437500000000000e-02 8.100000000000000000e+01
5.419921875000000000e-02 8.400000000000000000e+01
5.566406250000000000e-02 8.600000000000000000e+01
5.712890625000000000e-02 9.200000000000000000e+01
5.859375000000000000e-02 9.500000000000000000e+01
6.005859375000000000e-02 9.700000000000000000e+01
6.152343750000000000e-02 1.020000000000000000e+02
6.298828125000000000e-02 1.040000000000000000e+02
6.445312500000000000e-02 1.040000000000000000e+02
6.591796875000000000e-02 1.070000000000000000e+02
6.738281250000000000e-02 1.070000000000000000e+02
6.884765625000000000e-02 1.080000000000000000e+02
7.031250000000000000e-02 1.100000000000000000e+02
7.177734375000000000e-02 1.160000000000000000e+02
7.324218750000000000e-02 1.200000000000000000e+02
7.470703125000000000e-02 1.260000000000000000e+02
7.617187500000000000e-02 1.310000000000000000e+02
7.763671875000000000e-02 1.360000000000000000e+02
7.910156250000000000e-02 1.370000000000000000e+02
8.056640625000000000e-02 1.380000000000000000e+02
8.203125000000000000e-02 1.400000000000000000e+02
8.349609375000000000e-02 1.410000000000000000e+02
8.496093750000000000e-02 1.410000000000000000e+02
8.642578125000000000e-02 1.430000000000000000e+02
8.789062500000000000e-02 1.460000000000000000e+02
8.935546875000000000e-02 1.490000000000000000e+02
9.082031250000000000e-02 1.550000000000000000e+02
9.228515625000000000e-02 1.560000000000000000e+02
9.375000000000000000e-02 1.590000000000000000e+02
9.521484375000000000e-02 1.610000000000000000e+02
9.667968750000000000e-02 1.630000000000000000e+02
9.814453125000000000e-02 1.680000000000000000e+02
9.960937500000000000e-02 1.710000000000000000e+02
1.010742187500000000e-01 1.750000000000000000e+02
1.025390625000000000e-01 1.770000000000000000e+02
1.040039062500000000e-01 1.780000000000000000e+02
1.054687500000000000e-01 1.820000000000000000e+02
1.069335937500000000e-01 1.860000000000000000e+02
1.083984375000000000e-01 1.900000000000000000e+02
1.098632812500000000e-01 1.920000000000000000e+02
1.113281250000000000e-01 1.980000000000000000e+02
1.127929687500000000e-01 2.010000000000000000e+02
1.142578125000000000e-01 2.050000000000000000e+02
1.157226562500000000e-01 2.070000000000000000e+02
1.171875000000000000e-01 2.070000000000000000e+02
1.186523437500000000e-01 2.080000000000000000e+02
1.201171875000000000e-01 2.120000000000000000e+02
1.215820312500000000e-01 2.160000000000000000e+02
1.230468750000000000e-01 2.200000000000000000e+02
1.245117187500000000e-01 2.240000000000000000e+02
1.259765625000000000e-01 2.270000000000000000e+02
1.274414062500000000e-01 2.300000000000000000e+02
1.289062500000000000e-01 2.340000000000000000e+02
1.303710937500000000e-01 2.340000000000000000e+02
1.318359375000000000e-01 2.370000000000000000e+02
1.333007812500000000e-01 2.400000000000000000e+02
1.347656250000000000e-01 2.430000000000000000e+02
1.362304687500000000e-01 2.460000000000000000e+02
1.376953125000000000e-01 2.470000000000000000e+02
1.391601562500000000e-01 2.550000000000000000e+02
1.406250000000000000e-01 2.570000000000000000e+02
1.420898437500000000e-01 2.620000000000000000e+02
1.435546875000000000e-01 2.650000000000000000e+02
1.450195312500000000e-01 2.650000000000000000e+02
1.464843750000000000e-01 2.670000000000000000e+02
1.479492187500000000e-01 2.710000000000000000e+02
1.494140625000000000e-01 2.740000000000000000e+02
1.508789062500000000e-01 2.770000000000000000e+02
1.523437500000000000e-01 2.790000000000000000e+02
1.538085937500000000e-01 2.810000000000000000e+02
1.552734375000000000e-01 2.880000000000000000e+02
1.567382812500000000e-01 2.910000000000000000e+02
1.582031250000000000e-01 2.930000000000000000e+02
1.596679687500000000e-01 2.950000000000000000e+02
1.611328125000000000e-01 2.950000000000000000e+02
1.625976562500000000e-01 3.000000000000000000e+02
1.640625000000000000e-01 3.020000000000000000e+02
1.655273437500000000e-01 3.040000000000000000e+02
1.669921875000000000e-01 3.060000000000000000e+02
1.684570312500000000e-01 3.090000000000000000e+02
1.699218750000000000e-01 3.120000000000000000e+02
1.713867187500000000e-01 3.120000000000000000e+02
1.728515625000000000e-01 3.150000000000000000e+02
1.743164062500000000e-01 3.170000000000000000e+02
1.757812500000000000e-01 3.170000000000000000e+02
1.772460937500000000e-01 3.190000000000000000e+02
1.787109375000000000e-01 3.210000000000000000e+02
1.801757812500000000e-01 3.210000000000000000e+02
1.816406250000000000e-01 3.210000000000000000e+02
1.831054687500000000e-01 3.230000000000000000e+02
1.845703125000000000e-01 3.250000000000000000e+02
1.860351562500000000e-01 3.280000000000000000e+02
1.875000000000000000e-01 3.280000000000000000e+02
1.889648437500000000e-01 3.290000000000000000e+02
1.904296875000000000e-01 3.290000000000000000e+02
1.918945312500000000e-01 3.300000000000000000e+02
1.933593750000000000e-01 3.320000000000000000e+02
1.948242187500000000e-01 3.330000000000000000e+02
1.962890625000000000e-01 3.330000000000000000e+02
1.977539062500000000e-01 3.340000000000000000e+02
1.992187500000000000e-01 3.350000000000000000e+02
2.006835937500000000e-01 3.360000000000000000e+02
2.021484375000000000e-01 3.360000000000000000e+02
2.036132812500000000e-01 3.370000000000000000e+02
2.050781250000000000e-01 3.390000000000000000e+02
2.065429687500000000e-01 3.390000000000000000e+02
2.080078125000000000e-01 3.390000000000000000e+02
2.094726562500000000e-01 3.390000000000000000e+02
2.109375000000000000e-01 3.390000000000000000e+02
2.124023437500000000e-01 3.390000000000000000e+02
2.138671875000000000e-01 3.390000000000000000e+02
2.153320312500000000e-01 3.410000000000000000e+02
2.167968750000000000e-01 3.430000000000000000e+02
2.182617187500000000e-01 3.440000000000000000e+02
2.197265625000000000e-01 3.440000000000000000e+02
2.211914062500000000e-01 3.460000000000000000e+02
2.226562500000000000e-01 3.460000000000000000e+02
2.241210937500000000e-01 3.460000000000000000e+02
2.255859375000000000e-01 3.460000000000000000e+02
2.270507812500000000e-01 3.470000000000000000e+02
2.285156250000000000e-01 3.470000000000000000e+02
2.299804687500000000e-01 3.480000000000000000e+02
2.314453125000000000e-01 3.490000000000000000e+02
2.329101562500000000e-01 3.490000000000000000e+02
2.343750000000000000e-01 3.490000000000000000e+02
2.358398437500000000e-01 3.490000000000000000e+02
2.373046875000000000e-01 3.490000000000000000e+02
2.387695312500000000e-01 3.490000000000000000e+02
2.402343750000000000e-01 3.490000000000000000e+02
2.416992187500000000e-01 3.490000000000000000e+02
2.431640625000000000e-01 3.490000000000000000e+02
2.446289062500000000e-01 3.490000000000000000e+02
2.460937500000000000e-01 3.510000000000000000e+02
2.475585937500000000e-01 3.510000000000000000e+02
2.490234375000000000e-01 3.510000000000000000e+02
2.504882812500000000e-01 3.510000000000000000e+02
2.519531250000000000e-01 3.510000000000000000e+02
2.534179687500000000e-01 3.510000000000000000e+02
2.548828125000000000e-01 3.510000000000000000e+02
2.563476562500000000e-01 3.510000000000000000e+02
2.578125000000000000e-01 3.510000000000000000e+02
2.592773437500000000e-01 3.510000000000000000e+02
2.607421875000000000e-01 3.510000000000000000e+02
2.622070312500000000e-01 3.510000000000000000e+02
2.636718750000000000e-01 3.510000000000000000e+02
2.651367187500000000e-01 3.520000000000000000e+02
2.666015625000000000e-01 3.520000000000000000e+02
2.680664062500000000e-01 3.520000000000000000e+02
2.695312500000000000e-01 3.520000000000000000e+02
2.709960937500000000e-01 3.520000000000000000e+02
2.724609375000000000e-01 3.520000000000000000e+02
2.739257812500000000e-01 3.520000000000000000e+02
2.753906250000000000e-01 3.520000000000000000e+02
2.768554687500000000e-01 3.520000000000000000e+02
2.783203125000000000e-01 3.520000000000000000e+02
2.797851562500000000e-01 3.520000000000000000e+02
2.812500000000000000e-01 3.520000000000000000e+02
2.827148437500000000e-01 3.520000000000000000e+02
2.841796875000000000e-01 3.520000000000000000e+02
2.856445312500000000e-01 3.520000000000000000e+02
2.871093750000000000e-01 3.520000000000000000e+02
2.885742187500000000e-01 3.520000000000000000e+02
2.900390625000000000e-01 3.520000000000000000e+02
2.915039062500000000e-01 3.520000000000000000e+02
2.929687500000000000e-01 3.520000000000000000e+02
2.944335937500000000e-01 3.520000000000000000e+02
2.958984375000000000e-01 3.520000000000000000e+02
2.973632812500000000e-01 3.520000000000000000e+02
2.988281250000000000e-01 3.520000000000000000e+02
3.002929687500000000e-01 3.520000000000000000e+02
3.017578125000000000e-01 3.520000000000000000e+02
3.032226562500000000e-01 3.520000000000000000e+02
3.046875000000000000e-01 3.520000000000000000e+02
3.061523437500000000e-01 3.520000000000000000e+02
3.076171875000000000e-01 3.520000000000000000e+02
3.090820312500000000e-01 3.520000000000000000e+02
3.105468750000000000e-01 3.520000000000000000e+02
3.120117187500000000e-01 3.520000000000000000e+02
3.134765625000000000e-01 3.520000000000000000e+02
3.149414062500000000e-01 3.520000000000000000e+02
3.164062500000000000e-01 3.520000000000000000e+02
3.178710937500000000e-01 3.520000000000000000e+02
3.193359375000000000e-01 3.520000000000000000e+02
3.208007812500000000e-01 3.520000000000000000e+02
3.222656250000000000e-01 3.520000000000000000e+02
3.237304687500000000e-01 3.520000000000000000e+02
3.251953125000000000e-01 3.520000000000000000e+02
3.266601562500000000e-01 3.520000000000000000e+02
3.281250000000000000e-01 3.520000000000000000e+02
3.295898437500000000e-01 3.520000000000000000e+02
3.310546875000000000e-01 3.520000000000000000e+02
3.325195312500000000e-01 3.520000000000000000e+02
3.339843750000000000e-01 3.520000000000000000e+02
3.354492187500000000e-01 3.520000000000000000e+02
3.369140625000000000e-01 3.520000000000000000e+02
3.383789062500000000e-01 3.520000000000000000e+02
3.398437500000000000e-01 3.520000000000000000e+02
3.413085937500000000e-01 3.520000000000000000e+02
3.427734375000000000e-01 3.520000000000000000e+02
3.442382812500000000e-01 3.520000000000000000e+02
3.457031250000000000e-01 3.520000000000000000e+02
3.471679687500000000e-01 3.520000000000000000e+02
3.486328125000000000e-01 3.520000000000000000e+02
3.500976562500000000e-01 3.520000000000000000e+02
3.515625000000000000e-01 3.520000000000000000e+02
3.530273437500000000e-01 3.520000000000000000e+02
3.544921875000000000e-01 3.520000000000000000e+02
3.559570312500000000e-01 3.520000000000000000e+02
3.574218750000000000e-01 3.520000000000000000e+02
3.588867187500000000e-01 3.520000000000000000e+02
3.603515625000000000e-01 3.520000000000000000e+02
3.618164062500000000e-01 3.520000000000000000e+02
3.632812500000000000e-01 3.520000000000000000e+02
3.647460937500000000e-01 3.520000000000000000e+02
3.662109375000000000e-01 3.520000000000000000e+02
3.676757812500000000e-01 3.520000000000000000e+02
3.691406250000000000e-01 3.520000000000000000e+02
3.706054687500000000e-01 3.520000000000000000e+02
3.720703125000000000e-01 3.520000000000000000e+02
3.735351562500000000e-01 3.520000000000000000e+02
3.750000000000000000e-01 3.520000000000000000e+02
3.764648437500000000e-01 3.520000000000000000e+02
3.779296875000000000e-01 3.520000000000000000e+02
3.793945312500000000e-01 3.520000000000000000e+02
3.808593750000000000e-01 3.520000000000000000e+02
3.823242187500000000e-01 3.520000000000000000e+02
3.837890625000000000e-01 3.520000000000000000e+02
3.852539062500000000e-01 3.520000000000000000e+02
3.867187500000000000e-01 3.520000000000000000e+02
3.881835937500000000e-01 3.520000000000000000e+02
3.896484375000000000e-01 3.520000000000000000e+02
3.911132812500000000e-01 3.520000000000000000e+02
3.925781250000000000e-01 3.520000000000000000e+02
3.940429687500000000e-01 3.520000000000000000e+02
3.955078125000000000e-01 3.520000000000000000e+02
3.969726562500000000e-01 3.520000000000000000e+02
3.984375000000000000e-01 3.520000000000000000e+02
3.999023437500000000e-01 3.520000000000000000e+02
4.013671875000000000e-01 3.520000000000000000e+02
4.028320312500000000e-01 3.520000000000000000e+02
4.042968750000000000e-01 3.520000000000000000e+02
4.057617187500000000e-01 3.520000000000000000e+02
4.072265625000000000e-01 3.520000000000000000e+02
4.086914062500000000e-01 3.520000000000000000e+02
4.101562500000000000e-01 3.520000000000000000e+02
4.116210937500000000e-01 3.520000000000000000e+02
4.130859375000000000e-01 3.520000000000000000e+02
4.145507812500000000e-01 3.520000000000000000e+02
4.160156250000000000e-01 3.520000000000000000e+02
4.174804687500000000e-01 3.520000000000000000e+02
4.189453125000000000e-01 3.520000000000000000e+02
4.204101562500000000e-01 3.520000000000000000e+02
4.218750000000000000e-01 3.520000000000000000e+02
4.233398437500000000e-01 3.520000000000000000e+02
4.248046875000000000e-01 3.520000000000000000e+02
4.262695312500000000e-01 3.520000000000000000e+02
4.277343750000000000e-01 3.520000000000000000e+02
4.291992187500000000e-01 3.520000000000000000e+02
4.306640625000000000e-01 3.520000000000000000e+02
4.321289062500000000e-01 3.520000000000000000e+02
4.335937500000000000e-01 3.520000000000000000e+02
4.350585937500000000e-01 3.520000000000000000e+02
4.365234375000000000e-01 3.520000000000000000e+02
4.379882812500000000e-01 3.520000000000000000e+02
4.394531250000000000e-01 3.520000000000000000e+02
4.409179687500000000e-01 3.520000000000000000e+02
4.423828125000000000e-01 3.520000000000000000e+02
4.438476562500000000e-01 3.520000000000000000e+02
4.453125000000000000e-01 3.520000000000000000e+02
4.467773437500000000e-01 3.520000000000000000e+02
4.482421875000000000e-01 3.520000000000000000e+02
4.497070312500000000e-01 3.520000000000000000e+02
4.511718750000000000e-01 3.520000000000000000e+02
4.526367187500000000e-01 3.520000000000000000e+02
4.541015625000000000e-01 3.520000000000000000e+02
4.555664062500000000e-01 3.520000000000000000e+02
4.570312500000000000e-01 3.520000000000000000e+02
4.584960937500000000e-01 3.520000000000000000e+02
4.599609375000000000e-01 3.520000000000000000e+02
4.614257812500000000e-01 3.520000000000000000e+02
4.628906250000000000e-01 3.520000000000000000e+02
4.643554687500000000e-01 3.520000000000000000e+02
4.658203125000000000e-01 3.520000000000000000e+02
4.672851562500000000e-01 3.520000000000000000e+02
4.687500000000000000e-01 3.520000000000000000e+02
4.702148437500000000e-01 3.520000000000000000e+02
4.716796875000000000e-01 3.520000000000000000e+02
4.731445312500000000e-01 3.520000000000000000e+02
4.746093750000000000e-01 3.520000000000000000e+02
4.760742187500000000e-01 3.520000000000000000e+02
4.775390625000000000e-01 3.520000000000000000e+02
4.790039062500000000e-01 3.520000000000000000e+02
4.804687500000000000e-01 3.520000000000000000e+02
4.819335937500000000e-01 3.520000000000000000e+02
4.833984375000000000e-01 3.520000000000000000e+02
4.848632812500000000e-01 3.520000000000000000e+02
4.863281250000000000e-01 3.520000000000000000e+02
4.877929687500000000e-01 3.520000000000000000e+02
4.892578125000000000e-01 3.520000000000000000e+02
4.907226562500000000e-01 3.520000000000000000e+02
4.921875000000000000e-01 3.520000000000000000e+02
4.936523437500000000e-01 3.520000000000000000e+02
4.951171875000000000e-01 3.520000000000000000e+02
4.965820312500000000e-01 3.520000000000000000e+02
4.980468750000000000e-01 3.520000000000000000e+02
4.995117187500000000e-01 3.520000000000000000e+02
5.009765625000000000e-01 3.520000000000000000e+02
5.024414062500000000e-01 3.520000000000000000e+02
5.039062500000000000e-01 3.520000000000000000e+02
5.053710937500000000e-01 3.520000000000000000e+02
5.068359375000000000e-01 3.520000000000000000e+02
5.083007812500000000e-01 3.520000000000000000e+02
5.097656250000000000e-01 3.520000000000000000e+02
5.112304687500000000e-01 3.520000000000000000e+02
5.126953125000000000e-01 3.520000000000000000e+02
5.141601562500000000e-01 3.520000000000000000e+02
5.156250000000000000e-01 3.520000000000000000e+02
5.170898437500000000e-01 3.520000000000000000e+02
5.185546875000000000e-01 3.520000000000000000e+02
5.200195312500000000e-01 3.520000000000000000e+02
5.214843750000000000e-01 3.520000000000000000e+02
5.229492187500000000e-01 3.520000000000000000e+02
5.244140625000000000e-01 3.520000000000000000e+02
5.258789062500000000e-01 3.520000000000000000e+02
5.273437500000000000e-01 3.520000000000000000e+02
5.288085937500000000e-01 3.520000000000000000e+02
5.302734375000000000e-01 3.520000000000000000e+02
5.317382812500000000e-01 3.520000000000000000e+02
5.332031250000000000e-01 3.520000000000000000e+02
5.346679687500000000e-01 3.520000000000000000e+02
5.361328125000000000e-01 3.520000000000000000e+02
5.375976562500000000e-01 3.520000000000000000e+02
5.390625000000000000e-01 3.520000000000000000e+02
5.405273437500000000e-01 3.520000000000000000e+02
5.419921875000000000e-01 3.520000000000000000e+02
5.434570312500000000e-01 3.520000000000000000e+02
5.449218750000000000e-01 3.520000000000000000e+02
5.463867187500000000e-01 3.520000000000000000e+02
5.478515625000000000e-01 3.520000000000000000e+02
5.493164062500000000e-01 3.520000000000000000e+02
5.507812500000000000e-01 3.520000000000000000e+02
5.522460937500000000e-01 3.520000000000000000e+02
5.537109375000000000e-01 3.520000000000000000e+02
5.551757812500000000e-01 3.520000000000000000e+02
5.566406250000000000e-01 3.520000000000000000e+02
5.581054687500000000e-01 3.520000000000000000e+02
5.595703125000000000e-01 3.520000000000000000e+02
5.610351562500000000e-01 3.520000000000000000e+02
5.625000000000000000e-01 3.520000000000000000e+02
5.639648437500000000e-01 3.520000000000000000e+02
5.654296875000000000e-01 3.520000000000000000e+02
5.668945312500000000e-01 3.520000000000000000e+02
5.683593750000000000e-01 3.520000000000000000e+02
5.698242187500000000e-01 3.520000000000000000e+02
5.712890625000000000e-01 3.520000000000000000e+02
5.727539062500000000e-01 3.520000000000000000e+02
5.742187500000000000e-01 3.520000000000000000e+02
5.756835937500000000e-01 3.520000000000000000e+02
5.771484375000000000e-01 3.520000000000000000e+02
5.786132812500000000e-01 3.520000000000000000e+02
5.800781250000000000e-01 3.520000000000000000e+02
5.815429687500000000e-01 3.520000000000000000e+02
5.830078125000000000e-01 3.520000000000000000e+02
5.844726562500000000e-01 3.520000000000000000e+02
5.859375000000000000e-01 3.520000000000000000e+02
5.874023437500000000e-01 3.520000000000000000e+02
5.888671875000000000e-01 3.520000000000000000e+02
5.903320312500000000e-01 3.520000000000000000e+02
5.917968750000000000e-01 3.520000000000000000e+02
5.932617187500000000e-01 3.520000000000000000e+02
5.947265625000000000e-01 3.520000000000000000e+02
5.961914062500000000e-01 3.520000000000000000e+02
5.976562500000000000e-01 3.520000000000000000e+02
5.991210937500000000e-01 3.520000000000000000e+02
6.005859375000000000e-01 3.520000000000000000e+02
6.020507812500000000e-01 3.520000000000000000e+02
6.035156250000000000e-01 3.520000000000000000e+02
6.049804687500000000e-01 3.520000000000000000e+02
6.064453125000000000e-01 3.520000000000000000e+02
6.079101562500000000e-01 3.520000000000000000e+02
6.093750000000000000e-01 3.520000000000000000e+02
6.108398437500000000e-01 3.520000000000000000e+02
6.123046875000000000e-01 3.520000000000000000e+02
6.137695312500000000e-01 3.520000000000000000e+02
6.152343750000000000e-01 3.520000000000000000e+02
6.166992187500000000e-01 3.520000000000000000e+02
6.181640625000000000e-01 3.520000000000000000e+02
6.196289062500000000e-01 3.520000000000000000e+02
6.210937500000000000e-01 3.520000000000000000e+02
6.225585937500000000e-01 3.520000000000000000e+02
6.240234375000000000e-01 3.520000000000000000e+02
6.254882812500000000e-01 3.520000000000000000e+02
6.269531250000000000e-01 3.520000000000000000e+02
6.284179687500000000e-01 3.520000000000000000e+02
6.298828125000000000e-01 3.520000000000000000e+02
6.313476562500000000e-01 3.520000000000000000e+02
6.328125000000000000e-01 3.520000000000000000e+02
6.342773437500000000e-01 3.520000000000000000e+02
6.357421875000000000e-01 3.520000000000000000e+02
6.372070312500000000e-01 3.520000000000000000e+02
6.386718750000000000e-01 3.520000000000000000e+02
6.401367187500000000e-01 3.520000000000000000e+02
6.416015625000000000e-01 3.520000000000000000e+02
6.430664062500000000e-01 3.520000000000000000e+02
6.445312500000000000e-01 3.520000000000000000e+02
6.459960937500000000e-01 3.520000000000000000e+02
6.474609375000000000e-01 3.520000000000000000e+02
6.489257812500000000e-01 3.520000000000000000e+02
6.503906250000000000e-01 3.520000000000000000e+02
6.518554687500000000e-01 3.520000000000000000e+02
6.533203125000000000e-01 3.520000000000000000e+02
6.547851562500000000e-01 3.520000000000000000e+02
6.562500000000000000e-01 3.520000000000000000e+02
6.577148437500000000e-01 3.520000000000000000e+02
6.591796875000000000e-01 3.520000000000000000e+02
6.606445312500000000e-01 3.520000000000000000e+02
6.621093750000000000e-01 3.520000000000000000e+02
6.635742187500000000e-01 3.520000000000000000e+02
6.650390625000000000e-01 3.520000000000000000e+02
6.665039062500000000e-01 3.520000000000000000e+02
6.679687500000000000e-01 3.520000000000000000e+02
6.694335937500000000e-01 3.520000000000000000e+02
6.708984375000000000e-01 3.520000000000000000e+02
6.723632812500000000e-01 3.520000000000000000e+02
6.738281250000000000e-01 3.520000000000000000e+02
6.752929687500000000e-01 3.520000000000000000e+02
6.767578125000000000e-01 3.520000000000000000e+02
6.782226562500000000e-01 3.520000000000000000e+02
6.796875000000000000e-01 3.520000000000000000e+02
6.811523437500000000e-01 3.520000000000000000e+02
6.826171875000000000e-01 3.520000000000000000e+02
6.840820312500000000e-01 3.520000000000000000e+02
6.855468750000000000e-01 3.520000000000000000e+02
6.870117187500000000e-01 3.520000000000000000e+02
6.884765625000000000e-01 3.520000000000000000e+02
6.899414062500000000e-01 3.520000000000000000e+02
6.914062500000000000e-01 3.520000000000000000e+02
6.928710937500000000e-01 3.520000000000000000e+02
6.943359375000000000e-01 3.520000000000000000e+02
6.958007812500000000e-01 3.520000000000000000e+02
6.972656250000000000e-01 3.520000000000000000e+02
6.987304687500000000e-01 3.520000000000000000e+02
7.001953125000000000e-01 3.520000000000000000e+02
7.016601562500000000e-01 3.520000000000000000e+02
7.031250000000000000e-01 3.520000000000000000e+02
7.045898437500000000e-01 3.520000000000000000e+02
7.060546875000000000e-01 3.520000000000000000e+02
7.075195312500000000e-01 3.520000000000000000e+02
7.089843750000000000e-01 3.520000000000000000e+02
7.104492187500000000e-01 3.520000000000000000e+02
7.119140625000000000e-01 3.520000000000000000e+02
7.133789062500000000e-01 3.520000000000000000e+02
7.148437500000000000e-01 3.520000000000000000e+02
7.163085937500000000e-01 3.520000000000000000e+02
7.177734375000000000e-01 3.520000000000000000e+02
7.192382812500000000e-01 3.520000000000000000e+02
7.207031250000000000e-01 3.520000000000000000e+02
7.221679687500000000e-01 3.520000000000000000e+02
7.236328125000000000e-01 3.520000000000000000e+02
7.250976562500000000e-01 3.520000000000000000e+02
7.265625000000000000e-01 3.520000000000000000e+02
7.280273437500000000e-01 3.520000000000000000e+02
7.294921875000000000e-01 3.520000000000000000e+02
7.309570312500000000e-01 3.520000000000000000e+02
7.324218750000000000e-01 3.520000000000000000e+02
7.338867187500000000e-01 3.520000000000000000e+02
7.353515625000000000e-01 3.520000000000000000e+02
7.368164062500000000e-01 3.520000000000000000e+02
7.382812500000000000e-01 3.520000000000000000e+02
7.397460937500000000e-01 3.520000000000000000e+02
7.412109375000000000e-01 3.520000000000000000e+02
7.426757812500000000e-01 3.520000000000000000e+02
7.441406250000000000e-01 3.520000000000000000e+02
7.456054687500000000e-01 3.520000000000000000e+02
7.470703125000000000e-01 3.520000000000000000e+02
7.485351562500000000e-01 3.520000000000000000e+02


==> gardenhist_gt_1.txt <==
0 0
4.375 0
8.75 0.0381921838369467179
13.125 0.152768735347786871
17.5 0.267345286858627074
21.875 0.305537470695573743
26.25 0.496498389880307311
30.625 0.190960919184733596
35 0.152768735347786871
39.375 0.0381921838369467179
43.75 0.0381921838369467179
48.125 0.0381921838369467179
52.5 0.0381921838369467179
56.875 0.0381921838369467179
61.25 0
65.625 0.0381921838369467179


==> gardenhist_gt_14.txt <==
0 0
3.875 0
7.75 0.0268577190283535716
11.625 0
15.5 0
19.375 0.0537154380567071432
23.25 0.376008066396950003
27.125 0.268577190283535716
31 0.617727537652132175
34.875 0.456581223482010745
38.75 0.107430876113414286
42.625 0.0805731570850607148
46.5 0.0268577190283535716
50.375 0.0268577190283535716
54.25 0
58.125 0


==> gardenhist_gt_20.txt <==
0 1.10622383580389627
107.1875 0
214.375 2.21244767160779254
321.5625 3.87178342531363695
428.75 3.31867150741168881
535.9375 6.08423109692142994
643.125 4.42489534321558509
750.3125 9.95601452223506733
857.5 5.53111917901948136
964.6875 6.08423109692142994
1071.875 2.76555958950974068
1179.0625 0.553111917901948136
1286.25 0
1393.4375 0
1500.625 0.553111917901948136
1607.8125 0.553111917901948136


==> gardenhist_gt_5.txt <==
0 0
24 0
48 0
72 0.191551922911444628
96 0.383103845822889255
120 1.14931153746866777
144 0.383103845822889255
168 1.14931153746866777
192 2.1070711520258909
216 2.68172692076022479
240 2.87327884367166941
264 1.34086346038011239
288 0.383103845822889255
312 0.957759614557223027
336 0.191551922911444628
360 0.574655768734333883


==> gardenhist_ours_1.txt <==
0 0
4.375 0
8.75 0.0889229477657697415
13.125 0.0444614738828848707
17.5 0.0889229477657697415
21.875 0.0889229477657697415
26.25 0.31123031718019406
30.625 0.666922108243273137
35 0.355691791063078966
39.375 0.177845895531539483
43.75 0.133384421648654605
48.125 0.0444614738828848707
52.5 0
56.875 0.133384421648654605
61.25 0
65.625 0.0444614738828848707


==> gardenhist_ours_14.txt <==
0 0
3.875 0.0575633152970407083
7.75 0
11.625 0.0287816576485203542
15.5 0.0287816576485203542
19.375 0.0287816576485203542
23.25 0.0287816576485203542
27.125 0.287816576485203535
31 0.489288180024846031
34.875 0.402943207079284937
38.75 0.374161549430764573
42.625 0.287816576485203535
46.5 0.201471603539642469
50.375 0.0287816576485203542
54.25 0
58.125 0.0863449729455610659


==> gardenhist_ours_20.txt <==
0 0
107.1875 0.976986647923071438
214.375 2.44246661980767854
321.5625 4.3964399156538212
428.75 4.3964399156538212
535.9375 5.37342656357689297
643.125 7.32739985942303562
750.3125 6.83890653546149974
857.5 5.37342656357689297
964.6875 3.90794659169228575
1071.875 1.46547997188460721
1179.0625 0
1286.25 0
1393.4375 0.488493323961535719
1500.625 0.488493323961535719
1607.8125 0


==> gardenhist_ours_5.txt <==
0 0
24 0
48 0.170527956245956153
72 0.682111824983824611
96 0.170527956245956153
120 1.19369569372169315
144 0.85263978122978068
168 1.53475160621360529
192 2.3873913874433863
216 2.21686343119742979
240 1.70527956245956136
264 0.51158386873786843
288 0.85263978122978068
312 0.341055912491912305
336 0.341055912491912305
360 0.170527956245956153


==> hist2_test.txt <==
0.000000000000000000e+00 9.202453987730061999e-03
1.171875000000000000e-02 3.374233128834355777e-02
2.343750000000000000e-02 5.828220858895705181e-02
3.515625000000000000e-02 7.668711656441717928e-02
4.687500000000000000e-02 9.509202453987730674e-02
5.859375000000000000e-02 9.815950920245399003e-02
7.031250000000000000e-02 6.134969325153374203e-02
8.203125000000000000e-02 6.134969325153374203e-02
9.375000000000000000e-02 3.067484662576687102e-02
1.054687500000000000e-01 4.601226993865030479e-02
1.171875000000000000e-01 4.601226993865030479e-02
1.289062500000000000e-01 5.214723926380367830e-02
1.406250000000000000e-01 2.453987730061349751e-02
1.523437500000000000e-01 2.147239263803681075e-02
1.640625000000000000e-01 3.987730061349693128e-02
1.757812500000000000e-01 4.294478527607362150e-02
1.875000000000000000e-01 2.147239263803681075e-02
1.992187500000000000e-01 1.840490797546012400e-02
2.109375000000000000e-01 1.840490797546012400e-02
2.226562500000000000e-01 6.134969325153374377e-03
2.343750000000000000e-01 1.533742331288343551e-02
2.460937500000000000e-01 9.202453987730061999e-03
2.578125000000000000e-01 9.202453987730061999e-03
2.695312500000000000e-01 1.226993865030674875e-02
2.812500000000000000e-01 3.067484662576687188e-03
2.929687500000000000e-01 3.067484662576687188e-03
3.046875000000000000e-01 6.134969325153374377e-03
3.164062500000000000e-01 0.000000000000000000e+00
3.281250000000000000e-01 6.134969325153374377e-03
3.398437500000000000e-01 0.000000000000000000e+00
3.515625000000000000e-01 6.134969325153374377e-03
3.632812500000000000e-01 6.134969325153374377e-03
3.750000000000000000e-01 6.134969325153374377e-03
3.867187500000000000e-01 9.202453987730061999e-03
3.984375000000000000e-01 3.067484662576687188e-03
4.101562500000000000e-01 6.134969325153374377e-03
4.218750000000000000e-01 0.000000000000000000e+00
4.335937500000000000e-01 0.000000000000000000e+00
4.453125000000000000e-01 3.067484662576687188e-03
4.570312500000000000e-01 0.000000000000000000e+00
4.687500000000000000e-01 0.000000000000000000e+00
4.804687500000000000e-01 6.134969325153374377e-03
4.921875000000000000e-01 0.000000000000000000e+00
5.039062500000000000e-01 6.134969325153374377e-03
5.156250000000000000e-01 3.067484662576687188e-03
5.273437500000000000e-01 0.000000000000000000e+00
5.390625000000000000e-01 3.067484662576687188e-03
5.507812500000000000e-01 3.067484662576687188e-03
5.625000000000000000e-01 0.000000000000000000e+00
5.742187500000000000e-01 6.134969325153374377e-03
5.859375000000000000e-01 0.000000000000000000e+00
5.976562500000000000e-01 0.000000000000000000e+00
6.093750000000000000e-01 0.000000000000000000e+00
6.210937500000000000e-01 0.000000000000000000e+00
6.328125000000000000e-01 3.067484662576687188e-03
6.445312500000000000e-01 0.000000000000000000e+00
6.562500000000000000e-01 0.000000000000000000e+00
6.679687500000000000e-01 3.067484662576687188e-03
6.796875000000000000e-01 0.000000000000000000e+00
6.914062500000000000e-01 0.000000000000000000e+00
7.031250000000000000e-01 0.000000000000000000e+00
7.148437500000000000e-01 0.000000000000000000e+00
7.265625000000000000e-01 0.000000000000000000e+00
7.382812500000000000e-01 0.000000000000000000e+00


==> hist2_train.txt <==
0.000000000000000000e+00 7.956600361663652976e-02
1.171875000000000000e-02 1.856540084388185741e-01
2.343750000000000000e-02 1.320072332730560516e-01
3.515625000000000000e-02 9.704641350210969908e-02
4.687500000000000000e-02 7.293550331525014419e-02
5.859375000000000000e-02 6.509945750452079960e-02
7.031250000000000000e-02 5.364677516576250860e-02
8.203125000000000000e-02 3.616636528028933234e-02
9.375000000000000000e-02 3.797468354430379861e-02
1.054687500000000000e-01 2.893309222423146379e-02
1.171875000000000000e-01 1.567209162145870999e-02
1.289062500000000000e-01 2.230259192284508862e-02
1.406250000000000000e-01 2.169981916817359871e-02
1.523437500000000000e-01 1.446654611211573190e-02
1.640625000000000000e-01 9.041591320072333085e-03
1.757812500000000000e-01 7.233273056057865948e-03
1.875000000000000000e-01 6.027727546714888723e-03
1.992187500000000000e-01 7.233273056057865948e-03
2.109375000000000000e-01 5.424954792043399678e-03
2.226562500000000000e-01 3.013863773357444362e-03
2.343750000000000000e-01 8.438818565400843172e-03
2.460937500000000000e-01 4.219409282700421586e-03
2.578125000000000000e-01 3.013863773357444362e-03
2.695312500000000000e-01 5.424954792043399678e-03
2.812500000000000000e-01 3.616636528028932974e-03
2.929687500000000000e-01 3.013863773357444362e-03
3.046875000000000000e-01 3.616636528028932974e-03
3.164062500000000000e-01 3.616636528028932974e-03
3.281250000000000000e-01 4.219409282700421586e-03
3.398437500000000000e-01 4.219409282700421586e-03
3.515625000000000000e-01 1.808318264014466487e-03
3.632812500000000000e-01 3.013863773357444362e-03
3.750000000000000000e-01 4.822182037371910632e-03
3.867187500000000000e-01 4.219409282700421586e-03
3.984375000000000000e-01 1.808318264014466487e-03
4.101562500000000000e-01 4.219409282700421586e-03
4.218750000000000000e-01 5.424954792043399678e-03
4.335937500000000000e-01 2.411091018685955316e-03
4.453125000000000000e-01 6.027727546714888290e-04
4.570312500000000000e-01 3.616636528028932974e-03
4.687500000000000000e-01 2.411091018685955316e-03
4.804687500000000000e-01 1.808318264014466487e-03
4.921875000000000000e-01 1.205545509342977658e-03
5.039062500000000000e-01 1.205545509342977658e-03
5.156250000000000000e-01 1.808318264014466487e-03
5.273437500000000000e-01 1.205545509342977658e-03
5.390625000000000000e-01 1.205545509342977658e-03
5.507812500000000000e-01 1.205545509342977658e-03
5.625000000000000000e-01 1.205545509342977658e-03
5.742187500000000000e-01 0.000000000000000000e+00
5.859375000000000000e-01 1.205545509342977658e-03
5.976562500000000000e-01 6.027727546714888290e-04
6.093750000000000000e-01 1.808318264014466487e-03
6.210937500000000000e-01 1.205545509342977658e-03
6.328125000000000000e-01 1.808318264014466487e-03
6.445312500000000000e-01 6.027727546714888290e-04
6.562500000000000000e-01 1.205545509342977658e-03
6.679687500000000000e-01 0.000000000000000000e+00
6.796875000000000000e-01 0.000000000000000000e+00
6.914062500000000000e-01 6.027727546714888290e-04
7.031250000000000000e-01 1.205545509342977658e-03
7.148437500000000000e-01 0.000000000000000000e+00
7.265625000000000000e-01 0.000000000000000000e+00
7.382812500000000000e-01 0.000000000000000000e+00


==> hist2_val.txt <==
0.000000000000000000e+00 2.272727272727272790e-02
1.171875000000000000e-02 4.545454545454545581e-02
2.343750000000000000e-02 6.534090909090908839e-02
3.515625000000000000e-02 5.965909090909091161e-02
4.687500000000000000e-02 6.818181818181817677e-02
5.859375000000000000e-02 4.545454545454545581e-02
7.031250000000000000e-02 8.522727272727272096e-02
8.203125000000000000e-02 5.113636363636363952e-02
9.375000000000000000e-02 6.250000000000000000e-02
1.054687500000000000e-01 8.238636363636363258e-02
1.171875000000000000e-01 6.534090909090908839e-02
1.289062500000000000e-01 7.102272727272727904e-02
1.406250000000000000e-01 6.250000000000000000e-02
1.523437500000000000e-01 6.534090909090908839e-02
1.640625000000000000e-01 4.829545454545454419e-02
1.757812500000000000e-01 3.125000000000000000e-02
1.875000000000000000e-01 1.704545454545454419e-02
1.992187500000000000e-01 1.420454545454545407e-02
2.109375000000000000e-01 1.988636363636363605e-02
2.226562500000000000e-01 8.522727272727272096e-03
2.343750000000000000e-01 0.000000000000000000e+00
2.460937500000000000e-01 5.681818181818181976e-03
2.578125000000000000e-01 2.840909090909090988e-03
2.695312500000000000e-01 0.000000000000000000e+00
2.812500000000000000e-01 0.000000000000000000e+00
2.929687500000000000e-01 0.000000000000000000e+00
3.046875000000000000e-01 0.000000000000000000e+00
3.164062500000000000e-01 0.000000000000000000e+00
3.281250000000000000e-01 0.000000000000000000e+00
3.398437500000000000e-01 0.000000000000000000e+00
3.515625000000000000e-01 0.000000000000000000e+00
3.632812500000000000e-01 0.000000000000000000e+00
3.750000000000000000e-01 0.000000000000000000e+00
3.867187500000000000e-01 0.000000000000000000e+00
3.984375000000000000e-01 0.000000000000000000e+00
4.101562500000000000e-01 0.000000000000000000e+00
4.218750000000000000e-01 0.000000000000000000e+00
4.335937500000000000e-01 0.000000000000000000e+00
4.453125000000000000e-01 0.000000000000000000e+00
4.570312500000000000e-01 0.000000000000000000e+00
4.687500000000000000e-01 0.000000000000000000e+00
4.804687500000000000e-01 0.000000000000000000e+00
4.921875000000000000e-01 0.000000000000000000e+00
5.039062500000000000e-01 0.000000000000000000e+00
5.156250000000000000e-01 0.000000000000000000e+00
5.273437500000000000e-01 0.000000000000000000e+00
5.390625000000000000e-01 0.000000000000000000e+00
5.507812500000000000e-01 0.000000000000000000e+00
5.625000000000000000e-01 0.000000000000000000e+00
5.742187500000000000e-01 0.000000000000000000e+00
5.859375000000000000e-01 0.000000000000000000e+00
5.976562500000000000e-01 0.000000000000000000e+00
6.093750000000000000e-01 0.000000000000000000e+00
6.210937500000000000e-01 0.000000000000000000e+00
6.328125000000000000e-01 0.000000000000000000e+00
6.445312500000000000e-01 0.000000000000000000e+00
6.562500000000000000e-01 0.000000000000000000e+00
6.679687500000000000e-01 0.000000000000000000e+00
6.796875000000000000e-01 0.000000000000000000e+00
6.914062500000000000e-01 0.000000000000000000e+00
7.031250000000000000e-01 0.000000000000000000e+00
7.148437500000000000e-01 0.000000000000000000e+00
7.265625000000000000e-01 0.000000000000000000e+00
7.382812500000000000e-01 0.000000000000000000e+00

